Dynamic Prompting of Frozen Text-to-Image Diffusion Models for Panoptic Narrative Grounding

Panoptic narrative grounding (PNG), whose core target is fine-grained image-text alignment, requires a panoptic segmentation of referred objects given a narrative caption. Previous discriminative methods achieve only weak or coarse-grained alignment by panoptic segmentation pretraining or CLIP model adaptation. Given the recent progress of text-to-image Diffusion models, several works have shown their capability to achieve fine-grained image-text alignment through cross-attention maps and improved general segmentation performance. However, the direct use of phrase features as static prompts to apply frozen Diffusion models to the PNG task still suffers from a large task gap and insufficient vision-language interaction, yielding inferior performance. Therefore, we propose an Extractive-Injective Phrase Adapter (EIPA) bypass within the Diffusion UNet to dynamically update phrase prompts with image features and inject the multimodal cues back, which leverages the fine-grained image-text alignment capability of Diffusion models more sufficiently. In addition, we also design a Multi-Level Mutual Aggregation (MLMA) module to reciprocally fuse multi-level image and phrase features for segmentation refinement. Extensive experiments on the PNG benchmark show that our method achieves new state-of-the-art performance.

==> figs/baseline.txt <==
overall singulars plurals things stuff IoU
1.0 1.0 1.0 1.0 1.0 0.0
0.9123134753388769 0.9092496078530587 0.940032043945983 0.892686180648199 0.9394861209191157 0.005
0.8944526711470555 0.8906289530941659 0.9290455481803617 0.8725967197677156 0.9247107393122929 0.01
0.8797812962752022 0.8757273693265193 0.916456855115587 0.85568547437809 0.9131403118040089 0.015
0.8679804077913202 0.8638111622729343 0.9056992446784161 0.842776426273248 0.9028735944375034 0.02
0.8578881421574212 0.8537165410109802 0.8956282902265965 0.8317115278976693 0.8941278722364061 0.025
0.8489349584235106 0.8446845114608106 0.8873884184023804 0.8217845091422742 0.886522896409365 0.03
0.8400273379655997 0.8357283813186257 0.8789196612497139 0.8113081691909284 0.8797870606768429 0.035
0.8317348217336826 0.8274806456509639 0.870222018768597 0.8021658950011771 0.8726709761529686 0.04
0.8226677298097733 0.8186004149167636 0.859464408331426 0.7918857411912422 0.8652832853495572 0.045
0.8152864790978471 0.8113646713555634 0.850766765850309 0.7836459232519815 0.8590906621761095 0.05
0.8078596651099214 0.8040024287810555 0.8427557793545434 0.7747783096602056 0.8536585365853658 0.055
0.8000227816379998 0.796285988969286 0.833829251544976 0.7654790865573255 0.8478461622032701 0.06
0.7937350495500627 0.7899863381065628 0.8276493476768139 0.7578278270422978 0.8434461404747677 0.065
0.7868094315981319 0.783104791782624 0.8203250171663996 0.7500588558424233 0.8376880873485795 0.07
0.7796787789042032 0.7759196478267469 0.8136873426413367 0.7418975123597269 0.8319843554782986 0.075
0.7732315753502677 0.7693416991347467 0.8084229800869764 0.7349525229537786 0.8262263023521104 0.08
0.766693245244333 0.763067348074685 0.7994964522774091 0.7273797378953151 0.8211201042968114 0.085
0.7594486843604055 0.755983403329454 0.790798809796292 0.7189044965863611 0.8155793361942528 0.09
0.7533432053764666 0.7501897485199616 0.7818722819867246 0.7118810327238484 0.810744744418491 0.095
0.7473516345825265 0.7441936952891768 0.7759212634470131 0.7049360433179 0.8060731164104514 0.1
0.7412233739605878 0.7381217426504073 0.7692835889219501 0.6980302911402338 0.8010212396110598 0.105
0.7345483540266545 0.7315690937610687 0.7615014877546349 0.6903005571686416 0.7958063990439459 0.11
0.7280328055587196 0.7251682436876993 0.7539482719157702 0.6828847210233069 0.7905372372209245 0.115
0.7218589816607814 0.7190962910489298 0.7468528267338064 0.6757043082476654 0.7857569667010701 0.12
0.7153662148308464 0.7129737388048373 0.7370107576104372 0.667935337047791 0.7810310174371231 0.125
0.7092151725709078 0.7070535849820372 0.7287708857862211 0.661068822098407 0.7758704981259167 0.13
0.7027451873789725 0.70052623589536 0.7228198672465095 0.6535745114965079 0.7708186213265251 0.135
0.697391502449026 0.6955674745736983 0.7138933394369421 0.6476889272541788 0.766201314574393 0.14
0.6923567604510764 0.6907352122653443 0.7070267795834287 0.6414894451855921 0.7627790754522245 0.145
0.68600068344914 0.6845873602185903 0.6987869077592126 0.6337204739857176 0.758379053723722 0.15
0.6804647454151953 0.6792491018570055 0.6914625772487983 0.6271678568625912 0.7542506382747569 0.155
0.6747465542772525 0.6736831452714669 0.6843671320668345 0.6209683747940046 0.7491987614753653 0.16
0.66900558150131 0.6679906896726205 0.6781872281986725 0.6143765204425959 0.7446357759791407 0.165
0.6634012985533659 0.6627283307190204 0.6694895857175555 0.6076277171780585 0.7406160030419904 0.17
0.6582754300034173 0.6576936699893741 0.6635385671778439 0.6024876402730911 0.7355098049866913 0.175
0.6529673083494704 0.6524060112331124 0.6580453192950332 0.5964451071176332 0.7312184257700038 0.18
0.6476591866955234 0.6472195516874968 0.6516365300984207 0.5900102016793534 0.7274702591123907 0.185
0.6431712040095683 0.642867985629712 0.6459143968871596 0.5849093620026681 0.7238307349665924 0.19
0.6379542089076204 0.638035723321358 0.6372167544060425 0.5791022522169034 0.71943071323809 0.195
0.632395489235676 0.6327733643677579 0.6289768825818265 0.572549635093777 0.7152479765332175 0.2
0.6268823328397312 0.6273086069928655 0.6230258640421149 0.5662324413403437 0.7108479548047151 0.205
0.6220754072217792 0.622830541921773 0.6152437628747998 0.5603468570980146 0.7075343581943615 0.21
0.6175418612598246 0.6185295754693113 0.6086060883497367 0.5550890685082006 0.7040034765603781 0.215
0.6121653946918784 0.6133431159236958 0.6015106431677729 0.5488895864396139 0.699766418599598 0.22
0.6068800546759312 0.6083084551940495 0.5939574273289082 0.5433571372518246 0.6948231843120213 0.225
0.6015719330219843 0.6032484946617417 0.5864042114900435 0.5376285019226242 0.6900972350480743 0.23
0.5967422257660325 0.5987451297879877 0.5786221103227284 0.5318606293651417 0.6865663534140909 0.235
0.5912062877320879 0.5933056722157567 0.5722133211261158 0.5254257239268618 0.6822749741974035 0.24
0.5867638683221323 0.5891312047766027 0.5653467612726024 0.5202856470218944 0.6787984138193275 0.245
0.5818658161521814 0.5846278399028487 0.5568780041199359 0.5144785372361297 0.6751588896735292 0.25
0.5764893495842351 0.5794413803572332 0.5497825589379721 0.5085929529938005 0.6704872616654897 0.255
0.571500170862285 0.5746091180488793 0.5433737697413595 0.5030212665777289 0.6663045249606171 0.26
0.5666704636063333 0.5699286545564944 0.5371938658731975 0.49748881738993955 0.6624477157911891 0.265
0.5614534685043855 0.5648939938268481 0.5303273060196841 0.49176018206073924 0.6579390515508718 0.27
0.5567148878004329 0.560340029347771 0.5239185168230717 0.4866985796123362 0.6536476723341844 0.275
0.5516345825264837 0.5553306684207863 0.5181963836118105 0.48163697716393317 0.6485414742788853 0.28
0.5463948057865361 0.5502707078884784 0.511329823758297 0.4759083418347328 0.6439784887826606 0.285
0.5420662945665793 0.5461721398573091 0.5049210345616846 0.47096445107117635 0.6405019284045848 0.29
0.5377150017086229 0.5420229722208166 0.49874113069352255 0.46558895079651574 0.6375685805855832 0.295
0.532406880054676 0.5367100136618934 0.4934767681391623 0.45950718041277566 0.6333315226248031 0.3
0.5272126665907279 0.531624753326924 0.4872968642710002 0.4537393078552931 0.6289315008963007 0.305
0.52199567148878 0.5263370945706624 0.4827191577019913 0.448049909754375 0.6243685154000761 0.31
0.5174621255268254 0.5220108283155391 0.4763103685053788 0.44279212116456096 0.6208376337660927 0.315
0.5122679120628774 0.5170267671912159 0.46921492332341497 0.4368280624656674 0.6167092183171274 0.32
0.5077571477389224 0.512574001922785 0.46417944609750517 0.43180569724554657 0.6129067304036069 0.325
0.5032008201389679 0.5083236350756464 0.45685511558709085 0.42666562034057914 0.6091585637459938 0.33
0.49832554960701675 0.5039720690178616 0.44724193179217214 0.42074079886996785 0.6057363246238253 0.335
0.4935186239890648 0.4992663057228154 0.44151979858091095 0.415522247508436 0.6014992666630452 0.34
0.48891673311311085 0.49476294084906136 0.43602655069810026 0.41049988228831513 0.5974794937258949 0.345
0.4846793484451532 0.4907149724232151 0.4300755321583887 0.40606607549242724 0.5935140420446521 0.35
0.48007745756919923 0.4862622071547842 0.42412451361867703 0.40069057521776663 0.5899831604106687 0.355
0.4756122565212439 0.48193594089966096 0.4184023804074159 0.3959821078239033 0.5858547449617035 0.36
0.47080533090329196 0.477432576025907 0.41084916456855114 0.3904104214078318 0.5821065783040904 0.365
0.4662717849413373 0.4731063097707838 0.40444037537193867 0.38550576787255747 0.5780868053669401 0.37
0.46155598587538443 0.4685776450943683 0.39803158617532614 0.3807188260221298 0.573469498614808 0.375
0.4571819113794282 0.46452967666852196 0.3907072556649119 0.3754218002040336 0.570373187028084 0.38
0.4523522041234765 0.45967211455750645 0.38612954909590297 0.3705563838970415 0.5655929165082296 0.385
0.4476364050575236 0.4550169508677832 0.38086518654154267 0.36561249313348504 0.5611928947797273 0.39
0.4430117325435699 0.4504882861913677 0.375371938658732 0.36110021188103275 0.5564126242598729 0.395
0.43802255382161975 0.44555482467236757 0.3698786907759213 0.35564623714980775 0.552066923787278 0.4
0.43369404260166305 0.44143095683853667 0.3636987869077592 0.35093776975594443 0.5482644358737574 0.405
0.4293199681057068 0.43740828821535194 0.3561455710688945 0.34615082790551677 0.5444619479602368 0.41
0.424900330333751 0.4330061225522441 0.3515678644998856 0.34148159773993564 0.5403878537671791 0.415
0.42025287618179746 0.42855335728381316 0.34515907530327306 0.3366554186612258 0.5359878320386767 0.42
0.415400387287846 0.42387289379142845 0.3387502861066606 0.33171152789766933 0.5312618827747297 0.425
0.4112769108098872 0.41982492536558214 0.33394369420920117 0.3272384838734992 0.5276223586289315 0.43
0.40635607700193643 0.4150179628598897 0.3279926756694896 0.3218237463705564 0.5233853006681515 0.435
0.4018680943159813 0.4106663968021049 0.32227054245822845 0.31719375343325745 0.5190939214514639 0.44
0.3975168014580248 0.4061883317310125 0.31906614785992216 0.31275994663736956 0.5148568634906839 0.445
0.39366670463606335 0.4025198603450893 0.31357289997711146 0.308600800439457 0.5114346243685154 0.45
0.3896799179861032 0.39847189191924304 0.3101396200503548 0.3048732637526485 0.5070889238959205 0.455
0.3860804191821392 0.3950311187572737 0.305104142824445 0.3012242015224045 0.5035580422619371 0.46
0.38195694270418046 0.39083135151545817 0.30167086289768824 0.29718276700933843 0.49932098430115707 0.465
0.37785624786422145 0.3868845823002581 0.29617761501487755 0.29325904418111903 0.4949752838285621 0.47
0.37375555302426244 0.3829125132823964 0.2909132524605173 0.28909989798320646 0.4909555108914118 0.475
0.36938147852830616 0.3785103476192886 0.2867933165484092 0.28458761673075417 0.4867727741865392 0.48
0.36564528989634354 0.37476597682538076 0.2831311512932021 0.2808600800439457 0.48302460752892606 0.485
0.36161293997038385 0.37064210899154987 0.27992675669489586 0.2768971199874441 0.47889619207996087 0.49
0.3574894634924251 0.36664474017102666 0.2746623941405356 0.27246331319155614 0.4752023466782552 0.495
0.353798838136462 0.3630268683904265 0.2703135728999771 0.26857882759161894 0.4717801075560867 0.5
0.3496525800205035 0.3591306987805495 0.2639047837033646 0.2642627324805776 0.46786897713075126 0.505
0.34525572388654746 0.3547285331174417 0.25955596246280616 0.25959350231499645 0.463849204193601 0.51
0.3413145005125869 0.3508070637049031 0.2554360265506981 0.25566977948677705 0.4598837525123581 0.515
0.3372593689486274 0.3466831958710722 0.2520027466239414 0.25174605665855765 0.455646694551578 0.52
0.3328397311766716 0.34212923139199514 0.24879835202563516 0.24774385937377383 0.4506491390080939 0.525
0.3287618179747124 0.3381065627688104 0.24422064545662622 0.24315310366475712 0.4472812211418328 0.53
0.3251623191707484 0.33458989019885643 0.23987182421606776 0.23970022757592405 0.4434787332283122 0.535
0.32090215286479096 0.3303648231543794 0.23529411764705882 0.23577650474770462 0.43875278396436523 0.54
0.3170748376808292 0.3266204523604716 0.2307164110780499 0.23204896806089617 0.4347873322831224 0.545
0.31290579792687095 0.322370085513333 0.2272831311512932 0.22832143137408772 0.430007061763268 0.55
0.3090784827429092 0.3186510145220867 0.22247653925383382 0.22486855528525465 0.42566136129067306 0.555
0.3055928921289441 0.3151090421494712 0.21950102998397802 0.22169033979439692 0.4217502308653376 0.56
0.3011732543569883 0.31075747609168647 0.2144655527580682 0.21729577022679117 0.4172958878809278 0.565
0.2971864677070281 0.30676010727116326 0.21057450217441062 0.21348975908341836 0.41305882992014775 0.57
0.2929490830390705 0.3025856398320093 0.20576791027695124 0.2092521384289414 0.4088217719593677 0.575
0.28932680259710675 0.29899306785407076 0.20187685969329366 0.20579926234010829 0.4049649627899397 0.58
0.28481603827315183 0.29448970298031674 0.19729915312428473 0.20152240445734912 0.40013037101417787 0.585
0.2802824923111972 0.28996103830390124 0.19272144655527582 0.19685317429176802 0.3957846705415829 0.59
0.2760906709192391 0.2858624702727319 0.187685969329366 0.19296868869183081 0.39116736378945083 0.595
0.2722633557352774 0.2818904012548702 0.1851682307164111 0.18904496586361139 0.38747351838774513 0.6
0.26807153434331926 0.2776147346050701 0.18173495078965438 0.18523895472023857 0.38274756912379815 0.605
0.2639480578653605 0.27333906795526997 0.17898832684824903 0.18139370634858354 0.3782389048834809 0.61
0.2602118692333979 0.26961999696402367 0.17509727626459143 0.17786235580318607 0.3742191319463306 0.615
0.25606561111743936 0.2657238273541466 0.16868848706797895 0.17342854900729812 0.3704709652887175 0.62
0.25260280214147396 0.2621818549815311 0.16594186312657358 0.17040728242956918 0.3663968710956597 0.625
0.24895774006151042 0.2586145828062541 0.16159304188601512 0.16722906693871145 0.36210549187897223 0.63
0.24526711470554732 0.25502201082831555 0.15701533531700618 0.16334458133877422 0.35868325275680374 0.635
0.2416676159015833 0.2514547386530385 0.1531242847333486 0.1601271286196343 0.35455483730783854 0.64
0.23788586399362113 0.2476344684511461 0.1496910048065919 0.15702738758534096 0.34982888804389156 0.645
0.23410411208565896 0.2440418964732075 0.14419775692378117 0.15380993486620106 0.3452659025476669 0.65
0.23000341724569998 0.23989272883671509 0.14053559166857404 0.14992544926626383 0.3408658808191645 0.655
0.22660895318373392 0.23640135606942267 0.13801785305561914 0.14721808051479243 0.3365201803465696 0.66
0.22221209704977787 0.23189799119566867 0.13458457312886243 0.1433728321431374 0.33135966103536313 0.665
0.21820252876181798 0.22774882355917625 0.1318379491874571 0.13968453268461115 0.32690531805095335 0.67
0.21394236245586057 0.2234731569093761 0.12771801327534904 0.13576080985639175 0.32217936878700637 0.675
0.2099100125299009 0.21937458887820674 0.12428473334859236 0.13230793376755867 0.3173447770112445 0.68
0.2058320993279417 0.21512422203106815 0.12176699473563744 0.12846268539590364 0.3129447552827421 0.685
0.2021186923339788 0.21140515103982188 0.1181048294804303 0.1253629443616103 0.3083817697865175 0.69
0.19854197516801458 0.20778727925922177 0.11490043488212405 0.12198854272934159 0.30452496061708945 0.695
0.19396286593006037 0.20333451399079086 0.1091783016708629 0.1179471082162756 0.2992014775381607 0.7
0.18965713634810344 0.1989070485250215 0.10597390707255665 0.11472965549713568 0.293389103156065 0.705
0.18578425788814215 0.1951626777311137 0.10093842984664683 0.11123754218002041 0.28898908142756263 0.71
0.18200250598017997 0.19126650812123666 0.09819180590524147 0.1078631405477517 0.28464338095496766 0.715
0.17792459277822076 0.18714264028740576 0.09452964065003433 0.10374323157812132 0.2806236080178174 0.72
0.1739605877662604 0.18309467186155948 0.09132524605172808 0.10076120222867456 0.2753001249388886 0.725
0.1697915480123021 0.17889490461974397 0.08743419546807049 0.09695519108530173 0.27062849693084906 0.73
0.1657819797243422 0.1749228356018823 0.08308537422751201 0.09322765439849329 0.26622847520234666 0.735
0.16254698712837454 0.1715579618478976 0.081025406271458 0.09055952287530408 0.2622087022651964 0.74
0.15883358013441165 0.16758589283003592 0.07965209430075532 0.08726359569959978 0.2579173230485089 0.745
0.15539355279644607 0.1640945200627435 0.07667658503089952 0.08439927803499961 0.25368026508772884 0.75
0.1515206743364848 0.16007185143955877 0.07415884641794461 0.0811033508592953 0.2490086370796893 0.755
0.14801230208451988 0.1566816778829125 0.06958113984893569 0.07812132150984855 0.24477157911890923 0.76
0.14409386034855906 0.15270960886505086 0.06614785992217899 0.07525700384524837 0.239393774784073 0.765
0.14060826973459392 0.14909173708445075 0.06385900663767452 0.07254963509377697 0.23483078928784834 0.77
0.13714546075862855 0.14549916510651217 0.061570153353170065 0.06995997802715216 0.2301591612798088 0.775
0.1330903291946691 0.14129939786469667 0.058823529411764705 0.06658557639488347 0.22516160573632463 0.78
0.12978699168470212 0.1378586247027273 0.05676356145571069 0.0636035470454367 0.2214134390787115 0.785
0.1258913315867411 0.13386125588220413 0.05378805218585489 0.06026838264145021 0.21674181107067195 0.79
0.12160838364278391 0.12948439002175782 0.05035477225909819 0.057286353292003454 0.21065783040903907 0.795
0.11750768880282492 0.12523402317461924 0.04760814831769283 0.05391195165973476 0.20555163235374002 0.8
0.11381706344686184 0.12133785356474219 0.04577706569008926 0.05077297339715923 0.20109728936933022 0.805
0.11033147283289668 0.11784648079744978 0.04234378576333257 0.04775170681943028 0.19696887392036505 0.81
0.10595739833694043 0.11331781612103425 0.03936827649347677 0.04449501687200816 0.19104785702645447 0.815
0.10201617496297984 0.10919394828720336 0.037079423208972305 0.0415914619791258 0.18567005269161824 0.82
0.09855336598701446 0.10560137630926479 0.03479056992446784 0.03935493996704073 0.18050953338041176 0.825
0.09465770588905342 0.10157870768608004 0.03204394598306248 0.03652985953072275 0.17513172904557553 0.83
0.0911493336370885 0.09808733491878763 0.028381780727855344 0.033547830181275995 0.17089467108479547 0.835
0.08752705319512473 0.09421646511157213 0.027008468757152668 0.031075884799497765 0.16567983051768156 0.84
0.08381364620116187 0.0903961949096797 0.02426184481574731 0.02860393941771953 0.1602477049269379 0.845
0.0798496411892015 0.08622172747052573 0.022201876859693295 0.025975045122812526 0.1544353305448422 0.85
0.07654630367923454 0.08280625411121793 0.01991302357518883 0.023895472023856234 0.14943777500135802 0.855
0.07333409272126666 0.07949197996255629 0.017624170290684367 0.021972847838028723 0.14444021945787386 0.86
0.06991684702130083 0.07592470778727926 0.01556420233463035 0.01997174919563682 0.13906241512303766 0.865
0.06636291149333637 0.07218033699337145 0.01373311970702678 0.01797065055324492 0.1333586832527568 0.87
0.06285453924137145 0.06836006679147903 0.013046463721675441 0.015773365769442046 0.12803520017382802 0.875
0.05964232828340358 0.06489399382684816 0.012130922407873656 0.014125402181589893 0.1226573958389918 0.88
0.05681740517143183 0.061807417902140366 0.011673151750972763 0.012791336419995292 0.11776848280732251 0.885
0.0538102289554619 0.05859434296412488 0.010528725108720532 0.011614219571529466 0.11222771470476398 0.89
0.051190340585488096 0.05578606486869402 0.009613183794918746 0.009927018755395119 0.10831658427942854 0.895
0.048228727645517715 0.05259828973334008 0.00869764248111696 0.008396766852389548 0.10337334999185181 0.9
0.04506207996354938 0.04928401558467844 0.00686655985351339 0.0071411755473593345 0.0975609756097561 0.905
0.04246497323157535 0.046526337094570665 0.005722133211261158 0.006199482068586675 0.0926720625780868 0.91
0.039503360291604964 0.0433891615645398 0.00434882124055848 0.004865416306992074 0.08745722201097289 0.915
0.03686069028363139 0.040580883469108944 0.0032043945983062485 0.004080671741348191 0.08224238144385898 0.92
0.034628089759653716 0.038126802610939634 0.002975509269855802 0.0036490622302440554 0.077516432179912 0.925
0.03182594828568174 0.03501492688357031 0.002975509269855802 0.0032959271757043085 0.07132380900646423 0.93
0.028841553707711586 0.031751252340231746 0.0025177386129549098 0.002511182610060425 0.06529414960073877 0.935
0.026153320423738465 0.028816475231493194 0.002059967956054017 0.0021188103272384838 0.05942745396273562 0.94
0.023442305501765577 0.025906997925416182 0.0011444266422522317 0.001334065761594601 0.0540496496278994 0.945
0.020822417131791775 0.023098719829985327 0.00022888532845044633 0.0009416934787726595 0.04834591775761855 0.95
0.018179747123818202 0.020163942721246775 0.00022888532845044633 0.0008239817939260771 0.04220761584007822 0.955
0.01533204237384668 0.01702676719121591 0.0 0.0006670328807973005 0.035634743875278395 0.96
0.01241599270987584 0.013788392450538886 0.0 0.0005493211959507181 0.028844586886848825 0.965
0.009545506321904545 0.010600617315184942 0.0 0.00027466059797535904 0.022380357433863872 0.97
0.007153434331928466 0.007944138035723322 0.0 0.00019618614141097074 0.016785268075397902 0.975
0.00501196035994988 0.005565956585538633 0.0 3.9237228282194143e-05 0.011896355043728612 0.98
0.002824923111971751 0.003137175530030866 0.0 0.0 0.006735835732522136 0.985
0.0014124615559858754 0.001568587765015433 0.0 0.0 0.003367917866261068 0.99
0.00034172456999658277 0.0003794970399230886 0.0 0.0 0.0008148188386115487 0.995


==> figs/eipa.txt <==
overall singulars plurals things stuff IoU
1.0 1.0 1.0 1.0 1.0 0.0
0.8991912518510081 0.8925011384911198 0.9597161821927215 0.8670642705799262 0.9436688576239882 0.005
0.89399703838706 0.8870869807215503 0.9565117875944152 0.8618457192183944 0.9385083383127818 0.01
0.8906937008770931 0.8837727065728888 0.953307392996109 0.8585105548144079 0.9352490629583355 0.015
0.8872536735391274 0.8802560340029347 0.9505607690547035 0.8554892882366789 0.9312292900211853 0.02
0.8846337851691537 0.8776754541314578 0.9475852597848478 0.8527819194852075 0.9287305122494433 0.025
0.8828340357671717 0.87590446794515 0.9455252918287937 0.8511339558973554 0.926720625780868 0.03
0.8806469985191935 0.8738804837322269 0.9418631265735866 0.8492113317115279 0.9241675267532186 0.035
0.8781410183392185 0.8714011030713961 0.9391165026321813 0.8468570980145963 0.9214514639578467 0.04
0.8756578197972434 0.8688964226079037 0.9368276493476768 0.8447382876873578 0.9184637948829377 0.045
0.8735163458252648 0.8666953397763497 0.9352254520485237 0.8425017656752727 0.9164539084143626 0.05
0.8711698371112883 0.8643930577341497 0.9324788281071184 0.8403437181197521 0.9138464881308056 0.055
0.8695295591753047 0.8628750695744574 0.929732204165713 0.8385388056187711 0.9124341354772122 0.06
0.8678892812393211 0.8613317816121034 0.9272144655527581 0.8369300792592012 0.9107501765440817 0.065
0.8660667501993393 0.8595607954257957 0.9249256122682536 0.8353605901279134 0.9085773263077842 0.07
0.8646542886433535 0.8582199058847341 0.9228656443121996 0.8337911009966256 0.9073822586778206 0.075
0.8629684474313704 0.8566513181197186 0.9201190203707942 0.8319861884956447 0.9058612635124124 0.08
0.8612826062193871 0.8550574305520416 0.9176012817578393 0.8301420387663816 0.9043945896029116 0.085
0.859801799749402 0.853665941405657 0.9153124284733348 0.8284548379502472 0.9031995219729481 0.09
0.8582754300034172 0.8522491524566108 0.9127946898603799 0.8267676371341128 0.9018958118311695 0.095
0.8567262786194327 0.8509335627182107 0.9091325246051728 0.8251589107745428 0.9004291379216688 0.1
0.8550176557694498 0.8493396751505339 0.9063859006637675 0.8232755238169975 0.898962464012168 0.105
0.8532634696434673 0.8476698881748722 0.9038681620508126 0.8214706113160166 0.8972785050790374 0.11
0.8515548467934845 0.8461266002125183 0.9006637674525063 0.8195872243584713 0.8958118311695367 0.115
0.8501879485134981 0.8449122096847644 0.897917143511101 0.8181354469120301 0.8945624422836655 0.12
0.848502107301515 0.8434195213277337 0.8944838635843443 0.8163305344110492 0.8930414471182574 0.125
0.84699851919353 0.8420786317866721 0.8915083543144885 0.8146040963666327 0.8918463794882938 0.13
0.8455860576375441 0.8408895410615798 0.8880750743877317 0.8128384210939339 0.8909229181378674 0.135
0.8440141246155599 0.8393968527045489 0.8857862211032272 0.8112689319626462 0.8893476017165517 0.14
0.8425333181455746 0.8379547639528412 0.8839551384756237 0.8098956289727693 0.8877179640393286 0.145
0.8408246952955918 0.8364873753984718 0.8800640878919661 0.8077768186455309 0.8865772176652724 0.15
0.8391160724456088 0.8349946870414411 0.876401922636759 0.8058541944597034 0.8851648650116791 0.155
0.8377719558036223 0.8338055963163488 0.8736552986953536 0.8042847053284156 0.8841327611494377 0.16
0.8363822758856362 0.8325153063806102 0.8713664454108492 0.8027152161971278 0.8829920147753816 0.165
0.8346964346736531 0.8310226180235795 0.8679331654840925 0.8008318292395825 0.8815796621217883 0.17
0.8332384098416676 0.829782927693164 0.8644998855573358 0.7989484422820372 0.8807105220272693 0.175
0.8316664768196833 0.8283155391387947 0.8619821469443809 0.7974181903790316 0.8790808843500462 0.18
0.8298895090557011 0.8266963517684562 0.8587777523460746 0.7956917523346151 0.8772339616491933 0.185
0.8282947943957171 0.8252795628194101 0.8555733577477683 0.7938868398336342 0.8759302515074149 0.19
0.8265406082697346 0.8235085766331023 0.8539711604486152 0.7919249784195245 0.874463577597914 0.195
0.8245586057637544 0.8216869908414715 0.8505378805218585 0.7897669308640037 0.872725297408876 0.2
0.8230094543797699 0.8202702018924253 0.8477912565804532 0.7880012555913051 0.871475908523005 0.205
0.8212097049777879 0.8187522137327329 0.8434424353398947 0.7859216824923487 0.8700635558694118 0.21
0.8192504841098075 0.8171077265597328 0.8386358434424354 0.7840775327630856 0.8679450268890216 0.215
0.8177924592778221 0.8158427364266558 0.8354314488441291 0.7826649925449266 0.8664240317236135 0.22
0.8164255609978357 0.8145777462935789 0.8331425955596247 0.7812132150984854 0.8651746428377424 0.225
0.8146941565098531 0.8131356575418712 0.8287937743190662 0.7787805069449895 0.8644141452550383 0.23
0.8130766602118692 0.8117694681981481 0.8249027237354085 0.7767401710743153 0.863382041392797 0.235
0.8115502904658844 0.810403278854425 0.8219272144655527 0.7751706819430275 0.8619153674832962 0.24
0.8099100125299009 0.8090623893133634 0.8175783932249943 0.773051871615789 0.8609375848769624 0.245
0.8080646998519193 0.8072914031270556 0.8150606546120394 0.7710115357451149 0.8593622684556467 0.25
0.8065155484679348 0.8058240145726864 0.8127718013275349 0.769598995526956 0.8576239882666087 0.255
0.8048524888939514 0.8043819258209786 0.8091096360723278 0.7678725574825395 0.8560486718452931 0.26
0.8028249231119717 0.8026868390426555 0.804074158846418 0.7656360354704543 0.8543103916562551 0.265
0.8011163002619889 0.8011688508829631 0.8006408789196613 0.7637918857411913 0.8527893964908468 0.27
0.7990431712040096 0.7994484643019785 0.7953765163653009 0.7616730754139528 0.8507795100222717 0.275
0.7965599726620344 0.7970702828517937 0.7919432364385443 0.7591226555756101 0.8483893747623446 0.28
0.7946235334320537 0.7954510954814552 0.7871366445410849 0.7568076591069607 0.8469770221087511 0.285
0.792801002392072 0.7938572079137782 0.7832455939574273 0.7546496115514401 0.8456189907110653 0.29
0.7908645631620913 0.792060921924809 0.7800411993591211 0.7527662245938946 0.8436091042424901 0.295
0.7887230891901128 0.7902393361331782 0.7750057221332113 0.750608177038374 0.8414905752621 0.3
0.7868322132361317 0.7884683499468704 0.7720302128633555 0.7482931805697246 0.8401868651203216 0.305
0.7846451759881535 0.7866720639579011 0.7663080796520944 0.7458212351879463 0.8383942636753762 0.31
0.7830504613281695 0.7851793756008704 0.7637903410391393 0.7440947971435298 0.8369819110217829 0.315
0.7811368037361887 0.7833830896119011 0.7608148317692836 0.7422898846425489 0.8349177032973002 0.32
0.7786080419182139 0.7810302079643778 0.7566948958571755 0.7398571764890528 0.8322559617578359 0.325
0.7769222007062307 0.7795122198046855 0.7534905012588693 0.7376991289335322 0.8312238578955945 0.33
0.7752819227702472 0.7779436320396701 0.7512016479743648 0.735854979204269 0.8298658264979086 0.335
0.7729581956942704 0.7758184486161008 0.7470817120622568 0.733226084909362 0.8279645825411484 0.34
0.7712267912062878 0.7742751606537469 0.7436484321355001 0.7315781213215099 0.8261176598402955 0.345
0.7694042601663059 0.772731872691393 0.7392996108949417 0.7294985482225536 0.8246509859307947 0.35
0.7671033147283289 0.7706572888731468 0.7349507896543832 0.7269088911559287 0.8227497419740344 0.355
0.7648934958423511 0.7687092040682083 0.7303730830853742 0.7247116063721258 0.8205225704818295 0.36
0.7630026198883699 0.7671153165005313 0.7257953765163653 0.7226712705014517 0.818838611548699 0.365
0.7608839275543912 0.7651925314982543 0.7219043259327077 0.7200423762065448 0.8174262588951057 0.37
0.7583779473744162 0.763016748469362 0.716411078049897 0.7174134819116378 0.8150904448910858 0.375
0.7563959448684361 0.7610939634670849 0.7138933394369421 0.7155300949540925 0.8129719159106958 0.38
0.7540266545164598 0.7590446794515002 0.7086289768825819 0.7129404378874676 0.8109077081862133 0.385
0.7522952500284771 0.7575013914891464 0.7051956969558252 0.7111355253864867 0.8092780705089901 0.39
0.7504955006264951 0.7558822041188079 0.7017624170290684 0.7090951895158126 0.8078113965994894 0.395
0.7484451532065155 0.7541365177351617 0.696955825131609 0.7064662952209056 0.8065620077136183 0.4
0.7465314956145347 0.7523908313515154 0.6935225452048523 0.7041905359805384 0.805149655060025 0.405
0.7441622052625584 0.7501897485199616 0.6896314946211948 0.7013654555442204 0.803411374870987 0.41
0.7418384781865817 0.7481910641096999 0.6843671320668345 0.6983834261947736 0.8019990222173937 0.415
0.7396514409386035 0.7464200779233922 0.6784161135271229 0.6956760574433022 0.8005323483078929 0.42
0.7372138056726278 0.7442948944998229 0.6731517509727627 0.693204112061524 0.7981422130479656 0.425
0.7351178949766488 0.742422709102869 0.6690318150606546 0.6911637761908499 0.7959693628116682 0.43
0.7327941679006721 0.7402469260739766 0.6653696498054474 0.6885741191242251 0.7940137975990005 0.435
0.7299236815127008 0.7378687446237919 0.6580453192950332 0.6855920897747783 0.7912977348036286 0.44
0.7276455177127236 0.7357182613975611 0.6546120393682765 0.6833163305344111 0.7890162420555163 0.445
0.725595170292744 0.7338713758032688 0.6507209887846189 0.6810013340657616 0.7873322831223858 0.45
0.7227702471807723 0.7313919951424379 0.6447699702449073 0.6781370164011614 0.7845618990711065 0.455
0.7205376466567947 0.7292921115215302 0.6413366903181507 0.6759789688456408 0.7822260850670868 0.46
0.7184189543228158 0.7274199261245762 0.6369878690775921 0.6737424468335557 0.7802705198544191 0.465
0.71600410069484 0.7252694428983454 0.6321812771801327 0.671388213136624 0.777771742082677 0.47
0.7132475224968675 0.7228406618428376 0.6264591439688716 0.668759318841717 0.7748383942636754 0.475
0.7107415423168926 0.7205889794059607 0.6216525520714122 0.6660911873185278 0.772556901515563 0.48
0.7083722519649163 0.718539695390376 0.616388189517052 0.6636192419367496 0.7703297300233581 0.485
0.706094088164939 0.7165157111774528 0.6118104829480431 0.6610295848701248 0.7684828073225053 0.49
0.703702016174963 0.7143652279512219 0.6072327763790341 0.6587930628580397 0.7658753870389483 0.495
0.701401070736986 0.7122400445276527 0.6033417257953765 0.6564780663893902 0.763593894290836 0.5
0.6993735049550063 0.7104690583413449 0.598992904554818 0.6544769677469984 0.7615296865663534 0.505
0.6968447431370316 0.708217375904468 0.5939574273289082 0.6519265479086558 0.7590309087946113 0.51
0.6940881649390591 0.7056367960329909 0.5896086060883498 0.6494153652985953 0.7559345972078875 0.515
0.6916505296730835 0.7033598137934524 0.5857175555046922 0.6472573177430746 0.7531098919007008 0.52
0.6886205718191138 0.7004250366847139 0.5818265049210346 0.64431452562191 0.7499592590580694 0.525
0.6855678323271444 0.6977179577999292 0.5756466010528725 0.6410578356744879 0.7471888750067902 0.53
0.6833124501651668 0.6958204726003138 0.5701533531700618 0.6388213136624029 0.7449073822586778 0.535
0.6806242168811938 0.6933157921368214 0.5658045319295033 0.6361924193674959 0.7421369982073985 0.54
0.678300489805217 0.6911653089105905 0.5619134813458457 0.6337204739857176 0.7400184692270085 0.545
0.6747237726392528 0.6878257349592674 0.5561913481345846 0.6303068351251667 0.736215981313488 0.55
0.6722177924592778 0.6855740525223903 0.5513847562371252 0.6278741269716708 0.733608561029931 0.555
0.6694384326233056 0.6830946718615595 0.5458915083543144 0.6255198932747391 0.73024064316367 0.56
0.666704636063333 0.680488792187421 0.5420004577706569 0.6230479478929608 0.727144331576946 0.565
0.6628773208793712 0.6767697211961746 0.5371938658731975 0.619241936749588 0.723287522407518 0.57
0.6598245813874017 0.6742144411273592 0.5296406500343328 0.6163383818567056 0.7200282470530719 0.575
0.6567262786194328 0.6712796640186206 0.5250629434653239 0.6135525386486699 0.7164973654190885 0.58
0.6535596309374644 0.6683701867125437 0.5195696955825132 0.6108844071254806 0.7126405562496605 0.585
0.6504157648934958 0.6654101098011436 0.5147631036850537 0.6084516989719846 0.7085121408006954 0.59
0.6468846110035311 0.6620199362444973 0.5099565117875944 0.6054304323942556 0.7042750828399152 0.595
0.6435357102175646 0.6589080605171279 0.5044632639047837 0.6017813701640116 0.7013417350209137 0.6
0.6407335687435927 0.6562515812376664 0.5003433279926757 0.5992701875539512 0.698136780922375 0.605
0.6375897026996241 0.6532156049182817 0.49622339208056765 0.5962489209762223 0.6948231843120213 0.61
0.6344686182936553 0.6504073268228507 0.490272373540856 0.5934238405399043 0.6912923026780379 0.615
0.6313475338876865 0.6473713505034661 0.48638132295719844 0.5904418111904575 0.6879787060676843 0.62
0.6281581045677184 0.6442847745787583 0.4822613870450904 0.5877344424389861 0.6841218968982563 0.625
0.6241940995557581 0.6404645043768659 0.47699702449073017 0.5843992780349996 0.6792873051224945 0.63
0.6205490374757945 0.6370237312148965 0.4715037766079194 0.5809856391744487 0.6753218534412515 0.635
0.6166761590158333 0.6332034610130041 0.46715495536736096 0.57761123754218 0.6707588679450269 0.64
0.6132816949538672 0.629914486667004 0.4628061341268025 0.574786157105862 0.6665761312401542 0.645
0.6096821961499032 0.6265243131103577 0.45731288624399175 0.5712548065604646 0.6628822858384485 0.65
0.6063332953639367 0.6234124373829885 0.45181963836118105 0.5681158282978891 0.6592427616926503 0.655
0.6020731290579793 0.6192379699438344 0.44678416113527125 0.5643882916110806 0.6542452061491661 0.66
0.5983369404260166 0.6155694985579112 0.44243533989471273 0.5614062622616338 0.6494649356293117 0.665
0.5943957170520561 0.6118757273693265 0.4362554360265507 0.5574433022051323 0.6455538052039763 0.67
0.590500056954095 0.6082072559834033 0.4303044174868391 0.5541866122577102 0.6407735346841219 0.675
0.5865132703041349 0.6044881849921571 0.4238956282902266 0.5506160244840305 0.6362105491878972 0.68
0.5819569427041804 0.6000101199210646 0.41863126573586634 0.5473985717648905 0.6298006409908197 0.685
0.5776512131222235 0.5958609522845721 0.41290913252460515 0.5432786627952602 0.6252376554945951 0.69
0.573504955006265 0.5916611850427567 0.409246967269398 0.5399827356195558 0.6199141724156663 0.695
0.5690853172343091 0.5874614178009412 0.40283817807278555 0.5366083339872871 0.6140474767776631 0.7
0.56500740403235 0.583514648585741 0.39757381551842524 0.5330769834418897 0.6092128850019013 0.705
0.5605194213463948 0.5794160805545717 0.38956282902265965 0.5292709722985168 0.6037807594111576 0.71
0.5556441508144435 0.5744320194302485 0.3856717784390021 0.525661147296555 0.5971535661904503 0.715
0.5509966966624901 0.5698021555431868 0.38086518654154267 0.5217374244683356 0.5915041555760769 0.72
0.5469871283745301 0.5660577847492789 0.3744563973449302 0.5181668366946559 0.5868868488239448 0.725
0.5417929149105821 0.5608460254010019 0.3694209201190204 0.5139684532684611 0.580313976859145 0.73
0.5372821505866272 0.5565450589485402 0.36301213092240786 0.5098093070705485 0.5753164213156609 0.735
0.5317689941906824 0.5511309011789708 0.3566033417257954 0.5050223652201209 0.5687978706067685 0.74
0.5268481603827315 0.5462480392652937 0.3513389791714351 0.5005100839676685 0.5633114237601173 0.745
0.5212894407107871 0.5408338814957243 0.3444724193179217 0.49537000706270107 0.557173121842577 0.75
0.5160496639708395 0.5355462227394626 0.33966582742046236 0.490504590755709 0.5514150687163887 0.755
0.5103314728328967 0.5298537671406163 0.3337148088807507 0.485442988307306 0.5447878754956814 0.76
0.504704408246953 0.5243131103577392 0.32730601968413825 0.48010672526092757 0.538758216089956 0.765
0.498803964005012 0.5183423569296159 0.322041657129778 0.47496664835596014 0.5318050953338042 0.77
0.492698485021073 0.5122957040935081 0.315403982604715 0.4691987757984776 0.5252322233690043 0.775
0.4869802938831302 0.5065526488893387 0.30991073472190434 0.463823275523817 0.5190396001955565 0.78
0.480601435243194 0.5003035976319384 0.3023575188830396 0.4573098956289728 0.5128469770221088 0.785
0.47372138056726276 0.4932955522946921 0.29663538567177844 0.450482617907871 0.5058938562659568 0.79
0.4671602688233284 0.48666700399736884 0.29068436713206686 0.44396923801302673 0.4992666630452496 0.795
0.45934616698940656 0.47869756615898396 0.2842755779354543 0.4367103507808208 0.4906839046118746 0.8
0.4514409386034856 0.4707787279259222 0.2764934767681392 0.42858824452640665 0.4830789287848335 0.805
0.44346736530356534 0.46275869048221424 0.2689402609292744 0.42085851055481444 0.47476777663099573 0.81
0.43499259596765005 0.4544097556039063 0.2593270771343557 0.4127756415286824 0.46575044815036126 0.815
0.42729240232372706 0.44651621717350604 0.25337605859464407 0.40579141489445186 0.4570590472051714 0.82
0.4180658389338193 0.4371552901887365 0.24536507209887845 0.39692380130267596 0.44733554239774026 0.825
0.40877093062991227 0.42769316399332086 0.23758297093156328 0.38754610374323156 0.43815525014938345 0.83
0.39940767741200595 0.4180539391792744 0.2307164110780499 0.3785607784666091 0.42826878157423 0.835
0.39036336712609637 0.40879421140515104 0.22362096589608607 0.36890842030918936 0.4200662719322071 0.84
0.3806128260621939 0.39895258816981227 0.21469443808651864 0.35898140155379427 0.4105600521484057 0.845
0.3713179177582868 0.3894398623690735 0.20737010757610438 0.34889743388527034 0.4023575425063827 0.85
0.36133956031438663 0.37931994130445784 0.1986724650949874 0.3384210939339245 0.3930686077462111 0.855
0.35051828226449483 0.36856752517330366 0.1872281986724651 0.32657145099270185 0.3836710304742246 0.86
0.33887686524661126 0.356524819106411 0.17921721217669948 0.31511418033430116 0.37177467543049597 0.865
0.32564073356874357 0.34304002428781055 0.16823071641107806 0.3012634387506867 0.3593894290836004 0.87
0.3132703041348673 0.33039012295704095 0.15838864728770885 0.2881189672761516 0.34809060785485363 0.875
0.30069483995899304 0.31776552142893283 0.1462577248798352 0.27446441183394804 0.33700907164973654 0.88
0.2884838819911152 0.3052168193088094 0.13710231174181736 0.26112375421800205 0.326362105491879 0.885
0.27520218703724797 0.29173202449020896 0.12565804531929503 0.24672369143843678 0.3146287142158727 0.89
0.2618521471693815 0.2780954308556393 0.11490043488212405 0.23079337675586598 0.3048508881525341 0.895
0.24665679462353343 0.26268785103476194 0.10162508583199817 0.2136859452248293 0.29230267803791626 0.9
0.2312108440596879 0.24672367555533067 0.09086747539482719 0.19669622537863926 0.27899397034059426 0.905
0.21487640961385124 0.23035470323331478 0.07484550240329595 0.17872557482539433 0.2649247650605682 0.91
0.19799521585602003 0.212771340383545 0.06431677729457541 0.1607549242721494 0.24955184963876365 0.915
0.17999772183620003 0.19415068562465213 0.05195696955825132 0.14196029192497842 0.23265793905155088 0.92
0.16316209135436838 0.1765926225775439 0.04165712977798123 0.12391116691516911 0.21750230865337605 0.925
0.14767057751452328 0.16017305065020493 0.0345616845960174 0.10762771717805854 0.20310717583790538 0.93
0.1317689941906823 0.14322218286697364 0.0281528953994049 0.08993172722278898 0.18968982562876854 0.935
0.11750768880282492 0.12816880028335778 0.021057450217441064 0.07486463156242643 0.17654408169916888 0.94
0.10397539583096024 0.11372261296361888 0.015793087663080796 0.061013889978811894 0.16345265902547668 0.945
0.08859779018111402 0.09712594241764914 0.011444266422522316 0.045475947579063015 0.14829702862730187 0.95
0.07527053195124729 0.08285685371654102 0.006637674525062943 0.034214863062073296 0.13210929436688576 0.955
0.06253559630937465 0.06901786166067905 0.0038910505836575876 0.024444793219806953 0.11526970503558043 0.96
0.05089417929149106 0.05634266052724789 0.0016021972991531242 0.0167542964764969 0.0981585094247379 0.965
0.039275543911607244 0.04356626018317057 0.00045777065690089265 0.009809307070548537 0.08006953120756152 0.97
0.030003417245699965 0.03331984010524718 0.0 0.0056109236443537625 0.06377315443533055 0.975
0.02136917644378631 0.023731214896523807 0.0 0.002354233696931649 0.047694062686729315 0.98
0.013532292971864677 0.015028082780954308 0.0 0.000784744565643883 0.031180400890868598 0.985
0.007153434331928466 0.007944138035723322 0.0 0.0003923722828219415 0.01651366179586072 0.99
0.002323727075976763 0.0025805798714770025 0.0 0.0 0.005540768102558531 0.995


==> figs/figure1_final.txt <==
ppm_wococo_overall	ppm_overall	PNG	IoU
1	1	1	0
0.907980084	0.934663957	0.847	0.005
0.897108533	0.924684281	0.8299	0.01
0.889617212	0.918061614	0.819	0.015
0.883519094	0.912557948	0.8107	0.02
0.878037639	0.907922081	0.8047	0.025
0.873926549	0.903149193	0.7997	0.03
0.870180888	0.899107082	0.7956	0.035
0.866115476	0.894265683	0.7918	0.04
0.86220994	0.890817329	0.7881	0.045
0.859309337	0.887505995	0.7841	0.05
0.856363055	0.884537213	0.7806	0.055
0.853211219	0.881317226	0.7771	0.06
0.85053901	0.87830277	0.775	0.065
0.848163713	0.875471009	0.7725	0.07
0.845582861	0.873278677	0.7696	0.075
0.843161886	0.870538263	0.7675	0.08
0.840535355	0.868277421	0.7653	0.085
0.838023022	0.866130763	0.7635	0.09
0.835419331	0.863664391	0.7612	0.095
0.833226749	0.861357875	0.7591	0.1
0.830737256	0.858914339	0.757	0.105
0.828727389	0.856699171	0.755	0.11
0.82644345	0.854415492	0.7533	0.115
0.823657044	0.852223161	0.7516	0.12
0.82114471	0.849482747	0.7494	0.125
0.819020647	0.8469707	0.7478	0.13
0.816462635	0.844892553	0.746	0.135
0.813813265	0.842951426	0.7447	0.14
0.811141056	0.840941789	0.7432	0.145
0.808879956	0.838749458	0.7419	0.15
0.80687009	0.836534289	0.7403	0.155
0.804768865	0.834478979	0.7389	0.16
0.802576284	0.83212679	0.7373	0.165
0.800041111	0.829843111	0.7361	0.17
0.797917047	0.827833474	0.7348	0.175
0.795701626	0.825504122	0.7334	0.18
0.792960899	0.823197607	0.7319	0.185
0.790859675	0.821119459	0.7307	0.19
0.788255984	0.818881454	0.7296	0.195
0.78613192	0.816871817	0.7278	0.2
0.783802302	0.814725159	0.7262	0.205
0.78163256	0.812555665	0.7246	0.21
0.779051708	0.809975108	0.7231	0.215
0.776242463	0.807668593	0.7217	0.22
0.773958524	0.805727466	0.7201	0.225
0.771902978	0.803740665	0.7185	0.23
0.76920793	0.801639681	0.7173	0.235
0.766604239	0.799333166	0.7159	0.24
0.764457336	0.797711754	0.7148	0.245
0.762241915	0.795428076	0.7134	0.25
0.760072172	0.792710498	0.712	0.255
0.757765394	0.790312636	0.7107	0.26
0.755230221	0.788234488	0.7093	0.265
0.752877764	0.785516911	0.7075	0.27
0.750502467	0.783210395	0.7067	0.275
0.748150009	0.78097239	0.7052	0.28
0.745409282	0.778094955	0.7029	0.285
0.742691394	0.775902624	0.7014	0.29
0.740293258	0.773367741	0.6994	0.295
0.737735246	0.770810021	0.698	0.3
0.735040197	0.768001096	0.6968	0.305
0.7326649	0.765100824	0.695	0.31
0.730221085	0.762771472	0.6938	0.315
0.727685913	0.760282263	0.6919	0.32
0.724693952	0.757450501	0.6901	0.325
0.722341495	0.754847108	0.6882	0.33
0.71987484	0.75263194	0.6871	0.335
0.717179792	0.749777341	0.6857	0.34
0.714576101	0.747379479	0.6846	0.345
0.711995249	0.744661901	0.683	0.35
0.709368719	0.742035671	0.6807	0.355
0.706239722	0.739386604	0.6793	0.36
0.703567513	0.73664619	0.6782	0.365
0.701237895	0.734271164	0.677	0.37
0.698771241	0.731644934	0.6747	0.375
0.695893477	0.728744662	0.6736	0.38
0.692992874	0.726049921	0.6723	0.385
0.690206468	0.723149649	0.6708	0.39
0.687054632	0.720432072	0.6685	0.395
0.684062671	0.717303432	0.6669	0.4
0.681413302	0.714357487	0.6649	0.405
0.678672574	0.71170842	0.6629	0.41
0.675634935	0.708853822	0.6605	0.415
0.672939887	0.705725182	0.6589	0.42
0.669879408	0.702436685	0.6575	0.425
0.667001644	0.699536413	0.6556	0.43
0.66378129	0.696247916	0.6535	0.435
0.660332542	0.693027929	0.6517	0.44
0.656929472	0.690173331	0.6498	0.445
0.654028869	0.687204549	0.6482	0.45
0.650420245	0.68421293	0.6462	0.455
0.647428284	0.681632373	0.6445	0.46
0.644847433	0.678617918	0.6428	0.465
0.641764115	0.675671972	0.6402	0.47
0.638635118	0.67206376	0.6387	0.475
0.635597479	0.668889447	0.6369	0.48
0.632308606	0.665578113	0.6353	0.485
0.629293806	0.662152595	0.6328	0.49
0.626301845	0.658316015	0.6307	0.495
0.623401242	0.655027518	0.6279	0.5
0.6197241	0.65146498	0.6259	0.505
0.61597844	0.648244993	0.624	0.51
0.612164261	0.645116353	0.6215	0.515
0.608715513	0.642010551	0.6196	0.52
0.605723552	0.638699217	0.6177	0.525
0.60204641	0.635456393	0.6156	0.53
0.598803216	0.632145059	0.6127	0.535
0.595674219	0.628285643	0.6106	0.54
0.593161886	0.624700267	0.6078	0.545
0.589370546	0.621000708	0.6049	0.55
0.586035995	0.617141291	0.6028	0.555
0.582039101	0.613852794	0.6007	0.56
0.578818747	0.609924867	0.599	0.565
0.574981728	0.606293818	0.5966	0.57
0.571624338	0.602206033	0.594	0.575
0.568221268	0.59825527	0.5909	0.58
0.56399598	0.594715568	0.5889	0.585
0.560181802	0.591564091	0.5866	0.59
0.556573177	0.587841695	0.5842	0.595
0.552553444	0.584370504	0.5807	0.6
0.548419514	0.580442577	0.578	0.605
0.544491138	0.576720181	0.5746	0.61
0.540768317	0.573134806	0.5714	0.615
0.537296729	0.569275389	0.5685	0.62
0.533482551	0.565324625	0.5658	0.625
0.528960351	0.561579392	0.5623	0.63
0.524917778	0.557012035	0.5581	0.635
0.520281381	0.552695883	0.5542	0.64
0.5158277	0.548653771	0.5508	0.645
0.511762288	0.544154925	0.5466	0.65
0.507765394	0.5393592	0.5432	0.655
0.502854924	0.534700496	0.5397	0.66
0.498812352	0.530110302	0.5362	0.665
0.494244473	0.525383087	0.5311	0.67
0.489585237	0.520678709	0.5271	0.675
0.485359949	0.515928658	0.5232	0.68
0.48079207	0.511201443	0.519	0.685
0.475995798	0.506656923	0.5146	0.69
0.471473598	0.501404462	0.5105	0.695
0.467088434	0.496060655	0.5056	0.7
0.462520555	0.491493297	0.5012	0.705
0.457381692	0.48742835	0.4965	0.71
0.453065047	0.482495604	0.4915	0.715
0.448382971	0.477654205	0.4862	0.72
0.443358304	0.472652949	0.4812	0.725
0.438721908	0.467331978	0.4773	0.73
0.433377489	0.461645619	0.4728	0.735
0.428010232	0.456233301	0.4671	0.74
0.422231866	0.449587796	0.4627	0.745
0.416476338	0.44394711	0.4576	0.75
0.410720811	0.438694649	0.4507	0.755
0.404942445	0.433122474	0.4457	0.76
0.399712224	0.427550298	0.4404	0.765
0.3938425	0.421886775	0.434	0.77
0.38779006	0.416154742	0.4265	0.775
0.381532067	0.410331362	0.4201	0.78
0.374497533	0.403868551	0.414	0.785
0.368467933	0.397497088	0.4072	0.79
0.361890188	0.390874421	0.4004	0.795
0.355152567	0.383680833	0.3931	0.8
0.348574822	0.377103839	0.3857	0.805
0.342316828	0.36899678	0.3769	0.81
0.335190937	0.360935395	0.3683	0.815
0.32795085	0.353102377	0.3589	0.82
0.321030513	0.345360707	0.3499	0.825
0.313584871	0.338075772	0.3411	0.83
0.307098483	0.329648999	0.3311	0.835
0.298625069	0.320240243	0.3193	0.84
0.290014617	0.311585101	0.3078	0.845
0.28126713	0.30178812	0.2973	0.85
0.272268409	0.291968303	0.2874	0.855
0.263292527	0.281509055	0.2753	0.86
0.254225288	0.271734911	0.2645	0.865
0.244564224	0.261229989	0.2509	0.87
0.234012425	0.251021946	0.2382	0.875
0.224328522	0.239489369	0.2264	0.88
0.213890919	0.228778917	0.2131	0.885
0.202379865	0.217657403	0.2	0.89
0.191097204	0.205188518	0.1852	0.895
0.180042938	0.191783325	0.1725	0.9
0.168988672	0.179154582	0.1592	0.905
0.15626713	0.167051086	0.1453	0.91
0.144459163	0.154330996	0.1323	0.915
0.133473415	0.140469068	0.1195	0.92
0.121893842	0.12809153	0.1086	0.925
0.110245752	0.114046907	0.0978	0.93
0.097387173	0.100687387	0.0874	0.935
0.085396492	0.088903606	0.0768	0.94
0.074707656	0.075726781	0.0668	0.945
0.065617577	0.065884126	0.0571	0.95
0.055591084	0.056178492	0.0486	0.955
0.047368902	0.046587042	0.0409	0.96
0.038964005	0.038799699	0.0344	0.965
0.032431939	0.031286396	0.0274	0.97
0.02596839	0.024823586	0.0216	0.975
0.01918509	0.018315102	0.0159	0.98
0.013109812	0.012514558	0.0099	0.985
0.007354285	0.007079404	0.0054	0.99
0.002489494	0.002192331	0.0013	0.995

==> figs/figure2_final.txt <==
MCN_things	PNG_things	PNG_stuff	ppm_wococo_things	ppm_wococo_stuff	ppm_things	ppm_stuff	IoU
1	1	1	1	1	1	1	0
0.8492	0.8257	0.8766	0.8813293	0.944999182	0.919789457	0.955321586	0.005
0.8426	0.8113	0.8558	0.870644616	0.933868064	0.909694399	0.945502155	0.01
0.8375	0.8026	0.8418	0.863966689	0.925246903	0.903330977	0.938519448	0.015
0.8327	0.797	0.8296	0.858545783	0.918208108	0.898656611	0.931864055	0.02
0.8276	0.793	0.821	0.85379267	0.911714956	0.894924974	0.925972396	0.025
0.8238	0.7892	0.8143	0.84951094	0.90784089	0.890172048	0.921171785	0.03
0.8206	0.7862	0.8087	0.84644695	0.90314836	0.885969047	0.917353118	0.035
0.8163	0.7831	0.8037	0.842911576	0.898346702	0.881412523	0.912116088	0.04
0.8123	0.7803	0.799	0.839258357	0.894090686	0.877877288	0.908788391	0.045
0.8079	0.7766	0.7945	0.836272931	0.891307906	0.874499175	0.9055698	0.05
0.8044	0.7735	0.7904	0.833798169	0.887706662	0.871710268	0.902351208	0.055
0.8018	0.7709	0.7858	0.830616333	0.884596497	0.868724959	0.898805302	0.06
0.7987	0.7694	0.7828	0.827748753	0.882195668	0.865936052	0.895477606	0.065
0.7961	0.7672	0.78	0.825666811	0.879412888	0.862793621	0.893077301	0.07
0.7922	0.765	0.7761	0.823113485	0.876793801	0.860554639	0.890949757	0.075
0.7896	0.7635	0.7731	0.820520878	0.874611229	0.857647891	0.888440347	0.08
0.7868	0.7613	0.771	0.81749617	0.872537786	0.855055385	0.886640118	0.085
0.7848	0.7597	0.7687	0.814746435	0.870355214	0.85246288	0.885112651	0.09
0.7826	0.7579	0.7657	0.811839573	0.868172641	0.849241889	0.883694288	0.095
0.7791	0.7566	0.7625	0.809600503	0.866044634	0.846727944	0.88167585	0.1
0.7761	0.7549	0.7599	0.807007896	0.863698369	0.84425328	0.879275544	0.105
0.7747	0.7531	0.7576	0.80484739	0.861897746	0.841739335	0.877475315	0.11
0.7727	0.7519	0.7553	0.802294065	0.859987996	0.839539634	0.87507501	0.115
0.7709	0.7506	0.7529	0.799112228	0.857750859	0.83710425	0.873220228	0.12
0.7685	0.7496	0.7491	0.796598185	0.855240901	0.83404038	0.870929027	0.125
0.7655	0.7484	0.7471	0.794201988	0.853494844	0.831408595	0.868583274	0.13
0.7637	0.7471	0.7444	0.791216561	0.851530529	0.82885537	0.867164912	0.135
0.7609	0.7459	0.7429	0.788270417	0.849293392	0.826655668	0.865582892	0.14
0.758	0.7446	0.7413	0.785324272	0.847001691	0.824573808	0.863673558	0.145
0.7554	0.7433	0.74	0.783203048	0.844546298	0.822020583	0.861982434	0.15
0.7535	0.7422	0.7377	0.781042542	0.842745676	0.819820881	0.859745786	0.155
0.7512	0.7409	0.7361	0.778685627	0.840999618	0.817424778	0.858163766	0.16
0.7485	0.7393	0.7345	0.77609302	0.839362689	0.81451803	0.856581747	0.165
0.7463	0.7383	0.7331	0.773186157	0.83734381	0.812161207	0.854399651	0.17
0.7443	0.7373	0.7313	0.771261343	0.83494298	0.809961505	0.852653974	0.175
0.7417	0.7362	0.7295	0.769100837	0.83265128	0.807369	0.850690088	0.18
0.7388	0.7348	0.728	0.766193974	0.830141322	0.805051457	0.848398887	0.185
0.736	0.7336	0.7266	0.763640649	0.828668085	0.802851756	0.846489553	0.19
0.733	0.7327	0.7253	0.760969478	0.826158127	0.800298531	0.844689324	0.195
0.7305	0.7312	0.723	0.758494717	0.824521198	0.797902428	0.843216409	0.2
0.7279	0.7301	0.7208	0.755666418	0.822884269	0.795584885	0.841307075	0.205
0.7247	0.7288	0.7188	0.753309502	0.820974518	0.793345903	0.839234084	0.21
0.722	0.7276	0.7169	0.750324076	0.818955639	0.790674837	0.836779226	0.215
0.7187	0.7259	0.7159	0.747417213	0.816281988	0.787846649	0.835197207	0.22
0.7159	0.724	0.7145	0.745256707	0.813826595	0.785568387	0.833724292	0.225
0.7131	0.7232	0.7119	0.743371175	0.811534894	0.783133003	0.832360482	0.23
0.7104	0.722	0.7108	0.740267903	0.809406886	0.780579778	0.830887568	0.235
0.7077	0.7209	0.7089	0.737478886	0.807060621	0.77767303	0.829414653	0.24
0.7051	0.7198	0.7078	0.735043407	0.805314563	0.776180376	0.827614424	0.245
0.7021	0.7185	0.7063	0.732568645	0.803459377	0.773744992	0.825541433	0.25
0.6994	0.7174	0.7046	0.730251012	0.801495062	0.770720402	0.823250232	0.255
0.6959	0.7162	0.703	0.72777625	0.799421618	0.768127897	0.821122688	0.26
0.6932	0.7151	0.7014	0.724987233	0.797239046	0.765849635	0.819322459	0.265
0.6907	0.7134	0.6992	0.722708882	0.794783653	0.763100008	0.816649392	0.27
0.6884	0.7127	0.6983	0.720076993	0.792764773	0.760703904	0.814467296	0.275
0.6847	0.7117	0.6961	0.717641513	0.790527637	0.758582764	0.81206699	0.28
0.682	0.71	0.693	0.714813214	0.78790855	0.755754576	0.809121161	0.285
0.6788	0.7088	0.6912	0.712142043	0.785125771	0.753554875	0.806939065	0.29
0.6763	0.7073	0.6883	0.709313745	0.783325149	0.750726687	0.804811521	0.295
0.6732	0.7066	0.686	0.70676042	0.780760626	0.748055621	0.802411216	0.3
0.6705	0.7058	0.6844	0.703735711	0.77852349	0.745305994	0.799519939	0.305
0.6672	0.7041	0.6824	0.700985976	0.776668304	0.742045722	0.797119633	0.31
0.6643	0.703	0.681	0.698589779	0.774158346	0.739178254	0.795537614	0.315
0.6606	0.7015	0.6786	0.695879326	0.771866645	0.735917983	0.794119252	0.32
0.6579	0.7	0.6763	0.693090309	0.768592787	0.733050515	0.791337079	0.325
0.6546	0.6984	0.6741	0.690536984	0.766519343	0.730104486	0.789209536	0.33
0.6511	0.6972	0.673	0.688022941	0.764118514	0.727551261	0.787463859	0.335
0.6482	0.6959	0.6715	0.684683977	0.762317892	0.724840914	0.784408925	0.34
0.6445	0.6945	0.671	0.682130652	0.759644241	0.722209129	0.782335934	0.345
0.6405	0.6933	0.6687	0.678948816	0.757898183	0.719616623	0.779444657	0.35
0.6372	0.692	0.6652	0.67576698	0.756042997	0.716984838	0.776826142	0.355
0.6333	0.6908	0.6633	0.672270888	0.75342391	0.714431613	0.774043969	0.36
0.6297	0.6896	0.6623	0.669481871	0.750913952	0.711367743	0.771752769	0.365
0.6266	0.6883	0.6613	0.667124956	0.748622251	0.708735957	0.76973433	0.37
0.623	0.6865	0.6583	0.664414503	0.746494243	0.706104172	0.767115815	0.375
0.6196	0.6856	0.6569	0.661664768	0.743438642	0.70288318	0.764660957	0.38
0.6165	0.6844	0.6554	0.658561496	0.740819556	0.700172834	0.761987889	0.385
0.6128	0.6836	0.6531	0.655654633	0.738200469	0.697069683	0.759369374	0.39
0.6094	0.682	0.6498	0.652747771	0.734708354	0.693966533	0.757187278	0.395
0.6051	0.6805	0.6479	0.649408807	0.732198396	0.690195616	0.75495063	0.4
0.602	0.6792	0.6449	0.646894764	0.729361052	0.687053186	0.752277563	0.405
0.5985	0.6772	0.6431	0.644105747	0.726687401	0.684303559	0.749768152	0.41
0.5948	0.676	0.639	0.641041757	0.723686364	0.681278969	0.747149637	0.415
0.5914	0.6742	0.6375	0.638213458	0.721176406	0.678097258	0.744094703	0.42
0.5874	0.673	0.6361	0.634717367	0.718721013	0.674758426	0.740876112	0.425
0.5834	0.6711	0.634	0.631692658	0.716047362	0.671890958	0.737930282	0.43
0.5804	0.6695	0.6314	0.628118003	0.713319147	0.668395004	0.7349299	0.435
0.5759	0.6681	0.6289	0.624700475	0.709827031	0.665016891	0.731929518	0.44
0.5733	0.6668	0.6263	0.620968692	0.706880559	0.662031581	0.729256451	0.445
0.5698	0.6651	0.6247	0.617826138	0.704316036	0.65884987	0.726583383	0.45
0.5664	0.6632	0.6225	0.614055073	0.70093305	0.65574672	0.723746659	0.455
0.5628	0.6615	0.6209	0.610951801	0.698095706	0.652918532	0.72151001	0.46
0.5594	0.66	0.619	0.608555604	0.695258362	0.649854663	0.718564181	0.465
0.5546	0.6575	0.616	0.605413049	0.692257325	0.646633671	0.716000218	0.47
0.55	0.6565	0.6139	0.601877676	0.689692803	0.642469951	0.713163494	0.475
0.5454	0.655	0.6118	0.599088659	0.686309816	0.639013277	0.710381321	0.48
0.5416	0.6532	0.6105	0.595671132	0.683199651	0.635320921	0.707599149	0.485
0.5378	0.6511	0.6075	0.592607141	0.680253178	0.631903527	0.704162348	0.49
0.5337	0.6491	0.6051	0.589700279	0.677143013	0.627857648	0.700616442	0.495
0.53	0.6466	0.6019	0.586832698	0.674196541	0.624440255	0.697506955	0.5
0.5256	0.6449	0.5994	0.583140197	0.670540732	0.620472936	0.694506574	0.505
0.5216	0.6434	0.5971	0.579565542	0.666557538	0.617291225	0.69123343	0.51
0.517	0.641	0.5943	0.57544094	0.663174551	0.614305916	0.687905733	0.515
0.5128	0.6395	0.5919	0.571434183	0.6605009	0.611320606	0.68463259	0.52
0.5083	0.6383	0.5891	0.568173783	0.657881814	0.608374578	0.680813922	0.525
0.5043	0.6365	0.5867	0.564009899	0.654880777	0.605153586	0.677540778	0.53
0.5009	0.6341	0.583	0.560435244	0.652097997	0.601893314	0.674158529	0.535
0.4963	0.6322	0.5804	0.557528381	0.648660446	0.597886715	0.670503519	0.54
0.4917	0.6301	0.5769	0.555171466	0.645932231	0.594155079	0.66712127	0.545
0.4876	0.6282	0.5724	0.551321837	0.642221858	0.590502003	0.663357155	0.55
0.4837	0.6269	0.5693	0.547943591	0.638948	0.586613245	0.659538487	0.555
0.4796	0.6252	0.5668	0.543504733	0.635565013	0.583235132	0.656374448	0.56
0.4751	0.6233	0.5652	0.540008642	0.63272767	0.579582057	0.652064808	0.565
0.4711	0.6209	0.5628	0.535373375	0.629999454	0.576203944	0.648082483	0.57
0.4669	0.6187	0.5598	0.532073693	0.626561903	0.572629429	0.643281872	0.575
0.4629	0.6162	0.5558	0.52834191	0.623615431	0.569015634	0.638863128	0.58
0.4584	0.6143	0.5536	0.52425659	0.619195722	0.565755362	0.634935355	0.585
0.453	0.6121	0.5513	0.52079978	0.614885142	0.562730772	0.631607659	0.59
0.4483	0.6098	0.5485	0.517814354	0.610410869	0.559588342	0.62707981	0.595
0.4442	0.6075	0.5436	0.513768315	0.606427675	0.556288789	0.623370247	0.6
0.4398	0.6046	0.541	0.509879404	0.601953402	0.552635714	0.619060608	0.605
0.4345	0.6013	0.5374	0.506304749	0.597533693	0.549296881	0.614805521	0.61
0.4293	0.5984	0.5338	0.502572966	0.593823321	0.545722366	0.611205062	0.615
0.4255	0.5963	0.5298	0.499351848	0.59000382	0.542226412	0.606840871	0.62
0.4203	0.5936	0.5272	0.495462938	0.586293447	0.539201823	0.60160384	0.625
0.4151	0.5906	0.523	0.491141926	0.581491788	0.535745149	0.597457858	0.63
0.4095	0.5864	0.5189	0.486820914	0.57783598	0.531620709	0.592275381	0.635
0.4031	0.5824	0.5149	0.483089131	0.571943035	0.527221306	0.588074846	0.64
0.3979	0.5782	0.5127	0.479239502	0.566650297	0.523371828	0.583765206	0.645
0.3923	0.5738	0.5087	0.475900538	0.561575817	0.519090266	0.578964595	0.65
0.3875	0.5701	0.5057	0.472325883	0.556992416	0.514690863	0.573618461	0.655
0.3818	0.5672	0.5015	0.467847743	0.551481421	0.510016498	0.568981507	0.66
0.3761	0.5637	0.4981	0.463448167	0.547934741	0.506324142	0.5631444	0.665
0.3699	0.5591	0.4923	0.458930746	0.543296775	0.501846178	0.558071027	0.67
0.3642	0.5556	0.4877	0.45453117	0.538276859	0.497446775	0.552943102	0.675
0.3576	0.5517	0.4836	0.451152925	0.532874993	0.493597298	0.546942338	0.68
0.3511	0.5479	0.4788	0.446871195	0.527909642	0.488805091	0.542305384	0.685
0.3451	0.5441	0.4736	0.442157363	0.522998854	0.48464137	0.537232011	0.69
0.3386	0.5403	0.469	0.438229171	0.517651552	0.479849163	0.531340352	0.695
0.3325	0.536	0.4633	0.433947441	0.513122715	0.474978396	0.525339589	0.7
0.3264	0.5321	0.4582	0.43005853	0.50761172	0.470814675	0.520211663	0.705
0.3202	0.528	0.4526	0.425698236	0.50139139	0.466611674	0.516338443	0.71
0.3131	0.5228	0.448	0.421573634	0.496807988	0.461858748	0.511155965	0.715
0.3052	0.5177	0.4424	0.417134776	0.491788072	0.457459345	0.505700726	0.72
0.2988	0.5125	0.4378	0.413285148	0.485131227	0.452942101	0.500027276	0.725
0.2918	0.508	0.4348	0.409121263	0.47983849	0.448385576	0.493644646	0.73
0.2847	0.5031	0.4307	0.404132459	0.474000109	0.442964883	0.48758933	0.735
0.2782	0.4975	0.4248	0.399182936	0.4680526	0.438997565	0.480170203	0.74
0.272	0.4932	0.4204	0.393604902	0.461995962	0.432751984	0.472969287	0.745
0.2646	0.4878	0.4157	0.387555486	0.45664866	0.428038338	0.466041133	0.75
0.2569	0.4801	0.4098	0.381977452	0.450646587	0.422656925	0.46096776	0.755
0.2497	0.4748	0.4053	0.376556546	0.444371692	0.41696127	0.455567072	0.76
0.2427	0.4694	0.4	0.372156971	0.437987668	0.411736979	0.449511756	0.765
0.2344	0.4624	0.3946	0.367168166	0.430894309	0.405805641	0.444220173	0.77
0.228	0.4541	0.3882	0.361354441	0.424510285	0.400306387	0.438164857	0.775
0.221	0.4475	0.3821	0.355344306	0.417908005	0.394885694	0.431782227	0.78
0.2139	0.4402	0.3776	0.348941352	0.40999618	0.388443711	0.425290492	0.785
0.2062	0.4323	0.3724	0.342813372	0.404103236	0.382315971	0.418580547	0.79
0.1991	0.4244	0.367	0.335939034	0.397937469	0.375599026	0.412088811	0.795
0.1911	0.4169	0.3601	0.329221825	0.391171496	0.368567837	0.404669685	0.8
0.1832	0.4083	0.3543	0.322151078	0.385278551	0.361929452	0.39817795	0.805
0.1755	0.3981	0.3476	0.315355305	0.379767556	0.354191217	0.389558671	0.81
0.1674	0.3877	0.3415	0.308284558	0.372565068	0.346452981	0.381048497	0.815
0.1576	0.3782	0.3321	0.300742428	0.36574453	0.338400503	0.373520266	0.82
0.1485	0.3681	0.3246	0.294378756	0.358050963	0.330308744	0.366264797	0.825
0.1407	0.3573	0.3186	0.286718781	0.350903039	0.322845471	0.359227538	0.83
0.1323	0.345	0.3117	0.279648034	0.345228352	0.313693142	0.351808412	0.835
0.1255	0.3305	0.3037	0.270416781	0.337807606	0.30328384	0.34378921	0.84
0.1188	0.3163	0.296	0.261499784	0.329622961	0.294367193	0.335497245	0.845
0.1129	0.304	0.2881	0.253329143	0.320074207	0.284468536	0.325841471	0.85
0.1047	0.2918	0.2812	0.243351534	0.312435205	0.274373478	0.316403906	0.855
0.0972	0.2779	0.2718	0.233727462	0.304359688	0.262392961	0.308057389	0.86
0.0904	0.2639	0.2652	0.223789135	0.296502428	0.251983659	0.299165348	0.865
0.0839	0.247	0.2563	0.213732961	0.287390189	0.241102993	0.28918226	0.87
0.0756	0.2312	0.2479	0.203008996	0.277077536	0.23049729	0.279526485	0.875
0.0686	0.2163	0.2404	0.192795695	0.26812899	0.217338361	0.270252578	0.88
0.0617	0.199	0.2327	0.181836037	0.258416544	0.206064891	0.260324041	0.885
0.0561	0.1823	0.2244	0.170051459	0.247285426	0.19361301	0.251050134	0.89
0.0504	0.1643	0.2143	0.158581137	0.236263436	0.179786315	0.240466969	0.895
0.0454	0.148	0.2064	0.146600149	0.226496426	0.164388404	0.229829251	0.9
0.0391	0.1317	0.1974	0.134697726	0.216620287	0.151072354	0.218155038	0.905
0.0321	0.1155	0.1868	0.120909769	0.20538004	0.13728494	0.208390159	0.91
0.0271	0.1002	0.1768	0.107396787	0.195940416	0.123065441	0.197752441	0.915
0.021	0.086	0.166	0.095494363	0.18622797	0.10758897	0.186132781	0.92
0.0165	0.073	0.1581	0.082649173	0.176406395	0.094547883	0.174676777	0.925
0.0119	0.0599	0.1504	0.070393212	0.165602663	0.077735879	0.164475479	0.93
0.0088	0.048	0.142	0.056801666	0.153762209	0.063045015	0.152964923	0.935
0.0064	0.0371	0.1318	0.044624268	0.142030883	0.050907377	0.141672577	0.94
0.0046	0.0274	0.1214	0.032682563	0.133082338	0.03692356	0.129616497	0.945
0.0029	0.0191	0.1098	0.02466905	0.122496863	0.028321156	0.118051388	0.95
0.0019	0.0122	0.0993	0.016773383	0.109510558	0.020229397	0.106104413	0.955
0.0011	0.0072	0.0877	0.010959657	0.097942926	0.013433891	0.092629971	0.96
0.0005	0.0049	0.0754	0.006481518	0.084083593	0.008680965	0.080628444	0.965
0.0004	0.0018	0.063	0.003849629	0.07213401	0.004595805	0.068354154	0.97
0.0002	0.0003	0.0511	0.001610559	0.059802477	0.001767617	0.056843598	0.975
0.0002	0.0002	0.0378	0.000589229	0.045015551	0.000314243	0.043314604	0.98
0.0002	0	0.0236	0.00019641	0.031047089	0.000235682	0.029567399	0.985
0.0002	0	0.013	0	0.017569706	0.000117841	0.016747586	0.99
0.0002	0	0.003	0	0.005947509	0	0.00523703	0.995

==> figs/figure3_final.txt <==
ppm_singulars	ppm_plurals	ppm_wococo_singulars	ppm_wococo_plurals	PNG_singulars	PNG_plurals	IoU
1	1	1	1	1	1	0
0.931336242	0.964719359	0.904233999	0.941809851	0.8365	0.9419	0.005
0.920961851	0.958304696	0.89322408	0.932187858	0.819	0.9278	0.01
0.914011769	0.954639175	0.885334483	0.928293242	0.8082	0.9167	0.015
0.908304586	0.950973654	0.87922068	0.92233677	0.8001	0.9061	0.02
0.903485187	0.947995418	0.873588878	0.918213058	0.7943	0.8989	0.025
0.898767248	0.942726231	0.869428448	0.914547537	0.7895	0.8914	0.03
0.894835633	0.93768614	0.865750019	0.910194731	0.7856	0.8853	0.035
0.889940138	0.933333333	0.861589589	0.9069874	0.782	0.8799	0.04
0.886439732	0.930355097	0.857632106	0.903550974	0.7786	0.8744	0.045
0.883040787	0.927835052	0.854816205	0.899885452	0.775	0.8663	0.05
0.879946226	0.926002291	0.851924199	0.896449026	0.7717	0.8611	0.055
0.876699472	0.923024055	0.848879982	0.892325315	0.7685	0.855	0.06
0.873782468	0.919129439	0.846343134	0.888430699	0.7667	0.8502	0.065
0.871068385	0.915234822	0.843983866	0.885910653	0.7644	0.8459	0.07
0.868836242	0.913402062	0.841624597	0.881328751	0.7618	0.84	0.075
0.866096794	0.910652921	0.839290697	0.87812142	0.76	0.8355	0.08
0.863839286	0.90836197	0.83675385	0.874684994	0.7581	0.8308	0.085
0.86183543	0.904925544	0.834369213	0.871019473	0.7564	0.8274	0.09
0.859501826	0.901260023	0.831832365	0.867812142	0.7542	0.8244	0.095
0.857218953	0.898739977	0.829676045	0.865292096	0.7522	0.8213	0.1
0.854682427	0.897136312	0.827189934	0.86277205	0.7503	0.8179	0.105
0.852501015	0.894616266	0.825236561	0.860252005	0.7487	0.8122	0.11
0.850268872	0.891867125	0.823156346	0.856128293	0.7472	0.8088	0.115
0.84818892	0.888659794	0.820441919	0.852691867	0.7456	0.805	0.12
0.845550933	0.884994273	0.818031914	0.849255441	0.7436	0.8011	0.125
0.843115869	0.881786942	0.816205383	0.844444444	0.7422	0.7986	0.13
0.84128957	0.877434135	0.813846115	0.840091638	0.7406	0.7943	0.135
0.839387175	0.875143184	0.811309267	0.836426117	0.7396	0.7905	0.14
0.837332589	0.873539519	0.808823156	0.83207331	0.7385	0.7862	0.145
0.835303369	0.869873998	0.806565362	0.82978236	0.7375	0.7817	0.15
0.833198052	0.866666667	0.804713463	0.826345934	0.736	0.7792	0.155
0.831219562	0.863917526	0.802633248	0.824054983	0.7349	0.7753	0.16
0.829114245	0.859335624	0.800629138	0.820160367	0.7336	0.7704	0.165
0.827034294	0.855211913	0.798219133	0.816494845	0.7328	0.7661	0.17
0.82523336	0.851317297	0.796037444	0.81489118	0.7317	0.7624	0.175
0.822950487	0.848568156	0.793754281	0.813287514	0.7304	0.7602	0.18
0.820819805	0.84467354	0.791395013	0.807101947	0.7293	0.7557	0.185
0.818765219	0.842382589	0.78944164	0.803665521	0.7282	0.7534	0.19
0.816533076	0.840091638	0.786879424	0.800687285	0.7272	0.7511	0.195
0.814681412	0.836655212	0.785027525	0.796105384	0.7258	0.7452	0.2
0.812652192	0.833447881	0.782921941	0.791752577	0.7244	0.7419	0.205
0.810597606	0.83024055	0.7809432	0.787857961	0.7233	0.7369	0.21
0.808187906	0.826116838	0.778533195	0.78373425	0.722	0.7337	0.215
0.80618405	0.821076747	0.775717294	0.780985109	0.7207	0.7305	0.22
0.804281656	0.818785796	0.77361171	0.777090493	0.7195	0.7249	0.225
0.802506088	0.81489118	0.771683706	0.773883162	0.7182	0.7213	0.23
0.800552963	0.811454754	0.769299069	0.76838488	0.7173	0.7174	0.235
0.798396916	0.807789233	0.766863695	0.764261168	0.716	0.7143	0.24
0.796773539	0.806185567	0.764910322	0.760366552	0.7152	0.7113	0.245
0.794642857	0.802520046	0.76277937	0.757388316	0.7141	0.707	0.25
0.792106331	0.798167239	0.760800629	0.7534937	0.713	0.7038	0.255
0.789823458	0.794730813	0.758669677	0.749599084	0.7119	0.6998	0.26
0.787844968	0.791752577	0.756259672	0.745933562	0.7107	0.6966	0.265
0.785435268	0.786254296	0.75412872	0.741580756	0.7092	0.6923	0.27
0.783203125	0.78327606	0.751870925	0.73814433	0.7086	0.6898	0.275
0.780894886	0.781672394	0.749816079	0.733104238	0.7073	0.6867	0.28
0.778130073	0.777777778	0.747203125	0.729209622	0.7051	0.6828	0.285
0.776100852	0.774112257	0.744767752	0.723940435	0.7038	0.6801	0.29
0.773716518	0.77021764	0.742687536	0.718671249	0.7021	0.6753	0.295
0.771230722	0.767010309	0.740252163	0.715005727	0.7007	0.6731	0.3
0.768465909	0.763802978	0.737816789	0.709965636	0.6999	0.6695	0.305
0.765777192	0.758991982	0.735558994	0.70652921	0.6983	0.6656	0.31
0.763671875	0.754639175	0.733250463	0.702863688	0.6973	0.6624	0.315
0.761515828	0.749140893	0.731119511	0.696678121	0.6955	0.659	0.32
0.758877841	0.744558992	0.728202136	0.6930126	0.6938	0.6566	0.325
0.756493506	0.73997709	0.726071184	0.688659794	0.692	0.6541	0.33
0.754667208	0.734249714	0.723610442	0.686139748	0.6911	0.6509	0.335
0.752054586	0.729209622	0.721149699	0.681328751	0.6898	0.6484	0.34
0.749822443	0.725315006	0.718562115	0.678579611	0.6892	0.6432	0.345
0.747235187	0.721420389	0.716355057	0.672623139	0.6878	0.6403	0.35
0.74464793	0.718442153	0.713894315	0.668499427	0.6856	0.6371	0.355
0.7421875	0.714089347	0.710748624	0.665521191	0.6843	0.6339	0.36
0.739574878	0.710194731	0.708135671	0.66231386	0.6836	0.6299	0.365
0.73731737	0.706758305	0.706030087	0.657961054	0.6826	0.6262	0.37
0.734831575	0.702863688	0.703696187	0.654295533	0.6803	0.624	0.375
0.732016031	0.699198167	0.701057865	0.649255441	0.6794	0.6208	0.38
0.729479505	0.695074456	0.698419544	0.643986254	0.6784	0.6174	0.385
0.726689326	0.69117984	0.695831959	0.639404353	0.6771	0.6145	0.39
0.724127435	0.687056128	0.692889216	0.634364261	0.6749	0.6113	0.395
0.721489448	0.679495991	0.690098683	0.629553265	0.6736	0.6063	0.4
0.718597808	0.676059565	0.68766331	0.624971363	0.6716	0.6041	0.405
0.716035917	0.672623139	0.684974251	0.621764032	0.6697	0.6014	0.41
0.713271104	0.668957617	0.682209087	0.61626575	0.6675	0.5975	0.415
0.71045556	0.663001145	0.679722976	0.611683849	0.6662	0.5928	0.42
0.707310268	0.658419244	0.677033918	0.605269187	0.6651	0.5896	0.425
0.704494724	0.654753723	0.674294122	0.601145475	0.6635	0.5842	0.43
0.701400162	0.649713631	0.671402116	0.594959908	0.6618	0.5794	0.435
0.698483157	0.643757159	0.668104214	0.590148912	0.6602	0.5751	0.44
0.695769075	0.639633448	0.665186839	0.582359679	0.6586	0.5706	0.445
0.692877435	0.635967927	0.662599254	0.576632302	0.6573	0.567	0.45
0.690061891	0.631386025	0.659275984	0.570446735	0.6554	0.5629	0.455
0.687677557	0.627033219	0.656485451	0.565635739	0.6541	0.5584	0.46
0.684887378	0.621993127	0.65384713	0.563573883	0.6527	0.5534	0.465
0.682249391	0.61626575	0.651158071	0.556930126	0.6505	0.5471	0.47
0.678825081	0.610996564	0.64834217	0.550973654	0.6493	0.543	0.475
0.675882711	0.605727377	0.645526269	0.545933562	0.6477	0.5396	0.48
0.672737419	0.60091638	0.64250742	0.540206186	0.6464	0.5353	0.485
0.6694653	0.596105384	0.639640782	0.535853379	0.6444	0.529	0.49
0.665964894	0.589232532	0.636723407	0.532187858	0.6424	0.5256	0.495
0.662844968	0.584421535	0.633806033	0.529438717	0.6397	0.5217	0.5
0.659598214	0.578006873	0.630203709	0.525085911	0.6379	0.5174	0.505
0.656605114	0.572737686	0.626449174	0.521420389	0.6363	0.5131	0.51
0.653738839	0.567239404	0.622643903	0.517525773	0.6341	0.5077	0.515
0.650821834	0.562428408	0.619396738	0.512256586	0.6323	0.5052	0.52
0.64742289	0.559908362	0.616555468	0.50790378	0.6306	0.5023	0.525
0.644379058	0.55486827	0.61302925	0.502863688	0.6287	0.4977	0.53
0.641411323	0.548453608	0.61003577	0.497365407	0.626	0.4932	0.535
0.637809456	0.542268041	0.607219869	0.491408935	0.6239	0.4905	0.54
0.634435877	0.536769759	0.604911337	0.487056128	0.6212	0.4869	0.545
0.631011567	0.530584192	0.601232908	0.482245132	0.6182	0.4848	0.55
0.627384334	0.524627721	0.597935006	0.478579611	0.6161	0.4824	0.555
0.624365869	0.518900344	0.594358051	0.470790378	0.6144	0.4778	0.56
0.620586445	0.513631157	0.591339202	0.465750286	0.6131	0.4719	0.565
0.617238231	0.50744559	0.587838352	0.458877434	0.6108	0.4681	0.57
0.613458807	0.500572738	0.584718029	0.453379152	0.6086	0.4633	0.575
0.609679383	0.495074456	0.581394759	0.449255441	0.6054	0.4602	0.58
0.606077516	0.49209622	0.577285066	0.443986254	0.6036	0.4563	0.585
0.60300832	0.488201604	0.573632005	0.438717068	0.6014	0.4534	0.59
0.599406453	0.483390607	0.570105787	0.434364261	0.5992	0.4491	0.595
0.59621043	0.477434135	0.566300515	0.428407789	0.5961	0.4428	0.6
0.592456372	0.471935853	0.562368401	0.422451317	0.5936	0.4376	0.605
0.588930601	0.466437572	0.558689972	0.41626575	0.5902	0.4337	0.61
0.585607752	0.4604811	0.555087648	0.411454754	0.5872	0.4285	0.615
0.581853693	0.455670103	0.551815115	0.406185567	0.5843	0.4258	0.62
0.578023539	0.450630011	0.548339633	0.399312715	0.5819	0.4206	0.625
0.574396307	0.445819015	0.544128466	0.391981672	0.5787	0.4149	0.63
0.570033482	0.439404353	0.5403993	0.38510882	0.5747	0.4088	0.635
0.566076502	0.431844215	0.535782237	0.380297824	0.5708	0.4043	0.64
0.562094156	0.427262314	0.53139349	0.375257732	0.5677	0.3982	0.645
0.557655235	0.422222222	0.527334534	0.371134021	0.5635	0.3941	0.65
0.552886567	0.417182131	0.523377052	0.366781214	0.5605	0.3871	0.655
0.548270089	0.412142039	0.518658515	0.360137457	0.5573	0.3812	0.66
0.543755073	0.406872852	0.514751769	0.35486827	0.554	0.376	0.665
0.539341518	0.399312715	0.510185444	0.350286369	0.5491	0.3692	0.67
0.534572849	0.395189003	0.505466907	0.346162658	0.5453	0.3638	0.675
0.529956372	0.389232532	0.501281108	0.341580756	0.5415	0.3581	0.68
0.525314529	0.38373425	0.496613308	0.337915235	0.5373	0.3536	0.685
0.520698052	0.379839633	0.492021614	0.331271478	0.533	0.3484	0.69
0.515396713	0.375028637	0.487632867	0.325544101	0.5288	0.3452	0.695
0.510070008	0.369530355	0.483523174	0.318671249	0.5242	0.3385	0.7
0.505529627	0.364719359	0.479083691	0.312943872	0.5198	0.3337	0.705
0.501648742	0.358991982	0.473959258	0.307674685	0.5151	0.3287	0.71
0.496905438	0.352348225	0.469773459	0.302176403	0.5101	0.3235	0.715
0.492086039	0.347308133	0.465131028	0.297136312	0.5049	0.3179	0.72
0.487215909	0.341122566	0.459981227	0.293241695	0.4999	0.3129	0.725
0.48191457	0.335624284	0.455389533	0.288201604	0.4961	0.3081	0.73
0.476232752	0.329896907	0.45011289	0.282245132	0.4916	0.3034	0.735
0.470829951	0.324398625	0.444684036	0.277434135	0.4858	0.2982	0.74
0.464234984	0.317296678	0.438874654	0.271935853	0.4815	0.293	0.745
0.458832183	0.309507446	0.433242852	0.265063001	0.4763	0.2889	0.75
0.453809862	0.302176403	0.427687156	0.257502864	0.4691	0.2851	0.755
0.448229505	0.296678121	0.421903143	0.251775487	0.4641	0.2805	0.76
0.4429028	0.288888889	0.416829448	0.24513173	0.4586	0.2765	0.765
0.437550731	0.280412371	0.410994698	0.238946163	0.4524	0.269	0.77
0.431792817	0.274914089	0.405109211	0.231386025	0.4448	0.2615	0.775
0.426110998	0.267812142	0.398564144	0.227720504	0.4386	0.2541	0.78
0.419744318	0.2604811	0.39113118	0.224284078	0.4324	0.2482	0.785
0.413301542	0.254753723	0.385118851	0.218098511	0.4257	0.2412	0.79
0.407061688	0.24467354	0.37847231	0.212142039	0.4188	0.2346	0.795
0.399705763	0.238946163	0.371572085	0.206872852	0.4114	0.2283	0.8
0.393237622	0.231386025	0.365001649	0.200229095	0.404	0.221	0.805
0.385196834	0.222680412	0.358583424	0.195418099	0.3949	0.2152	0.81
0.376877029	0.216953036	0.351277303	0.189919817	0.3862	0.2072	0.815
0.368886972	0.210538373	0.343818971	0.18465063	0.3766	0.1995	0.82
0.361175933	0.202520046	0.336741165	0.179152348	0.3672	0.1941	0.825
0.354048295	0.193814433	0.329358939	0.171134021	0.3585	0.1846	0.83
0.345652394	0.18510882	0.322915345	0.164261168	0.3483	0.176	0.835
0.336140422	0.176632302	0.314366169	0.156471936	0.336	0.1686	0.84
0.327465503	0.168155785	0.305588676	0.149369989	0.3247	0.1561	0.845
0.317319399	0.161512027	0.296557498	0.143184422	0.3139	0.1482	0.85
0.3070972	0.15532646	0.287551688	0.134249714	0.304	0.138	0.855
0.296316964	0.147766323	0.278444405	0.126460481	0.2918	0.1271	0.86
0.286272321	0.140435281	0.269438596	0.116838488	0.281	0.1152	0.865
0.275568182	0.131729668	0.259722469	0.107674685	0.2672	0.1038	0.87
0.265193791	0.123024055	0.248763287	0.100801833	0.2542	0.0941	0.875
0.253728693	0.110882016	0.238869581	0.0930126	0.2423	0.0835	0.88
0.243049919	0.099885452	0.228189452	0.084765178	0.2287	0.0722	0.885
0.231610187	0.09163803	0.216367741	0.076059565	0.2154	0.0611	0.89
0.218826096	0.082016037	0.204343083	0.071477663	0.2001	0.0516	0.895
0.204875203	0.073539519	0.193079479	0.06231386	0.1865	0.0459	0.9
0.191862825	0.064375716	0.181689033	0.054295533	0.1725	0.0396	0.905
0.179307021	0.056357388	0.168395951	0.046735395	0.1578	0.0335	0.91
0.16604099	0.048568156	0.156016134	0.040091638	0.1442	0.0247	0.915
0.151836445	0.037800687	0.144676425	0.032302405	0.1307	0.0192	0.92
0.13864651	0.032760596	0.132296608	0.027949599	0.119	0.0152	0.925
0.123883929	0.025200458	0.119815317	0.023825888	0.1075	0.0104	0.93
0.109552557	0.020618557	0.105989497	0.019702176	0.0962	0.0081	0.935
0.09712358	0.014662085	0.093051574	0.01626575	0.0847	0.0057	0.94
0.082969765	0.010309278	0.081686496	0.011683849	0.0738	0.0029	0.945
0.072367086	0.007331042	0.072046475	0.007560137	0.0632	0.002	0.95
0.061840503	0.005040092	0.061214135	0.004810997	0.054	0.0007	0.955
0.051542208	0.001832761	0.052411274	0.001832761	0.0455	0	0.96
0.042943385	0.00137457	0.043177148	0.00091638	0.0382	0	0.965
0.03467431	0.000687285	0.035997869	0.000229095	0.0305	0	0.97
0.027572037	0	0.028843958	0	0.024	0	0.975
0.020342938	0	0.021309521	0	0.0177	0	0.98
0.013900162	0	0.014561506	0	0.011	0	0.985
0.007863231	0	0.00816865	0	0.006	0	0.99
0.002435065	0	0.002765164	0	0.0014	0	0.995

==> figs/mlma.txt <==
overall singulars plurals things stuff IoU
1.0 1.0 1.0 1.0 1.0 0.0
0.8867296958651327 0.878813945251227 0.9583428702220188 0.839127364043004 0.9526318648487153 0.005
0.8830162888711698 0.8748671760360269 0.9567406729228657 0.8360276230087107 0.9480688793524906 0.01
0.8804647454151954 0.8722106967565653 0.9551384756237126 0.8337911009966256 0.9450812102775816 0.015
0.8776398223032236 0.8693518190558114 0.9526207370107576 0.8315938162128227 0.9413873648758759 0.02
0.8754072217792459 0.8671507362242574 0.9501029983978027 0.8297889037118418 0.9385626595686892 0.025
0.8731062763412689 0.8648990537873804 0.9473563744563973 0.8279839912108609 0.9355749904937802 0.03
0.8712381820252876 0.8631027677984112 0.9448386358434424 0.826610688220984 0.9330218914661307 0.035
0.8693928693473061 0.861407681020088 0.9416342412451362 0.8250019618614141 0.9308490412298333 0.04
0.8676386832213236 0.8597125942417649 0.9393453879606317 0.8236286588715374 0.9285675484817209 0.045
0.8660667501993393 0.8583717047007033 0.9356832227054246 0.8222553558816605 0.926720625780868 0.05
0.8645631620913544 0.8569802155543187 0.9331654840924697 0.8210390018049125 0.9248193818241077 0.055
0.8631507005353685 0.8556646258159186 0.9308766308079652 0.8196264615867536 0.9234070291705144 0.06
0.861692675703383 0.8543743358801801 0.9279011215381094 0.8183316330534411 0.9217230702373839 0.065
0.8604852488893951 0.853286444365734 0.925612268253605 0.8173899395746684 0.9201477538160683 0.07
0.859095568971409 0.8518949552193493 0.9242389562829023 0.8162520599544848 0.9184094736270303 0.075
0.8577742339674223 0.8507564640995801 0.9212634470130464 0.8148395197363258 0.9172144059970666 0.08
0.856794623533432 0.8498456712037646 0.9196612497138933 0.8138978262575531 0.9161823021348253 0.085
0.8553821619774462 0.8486059808733492 0.9166857404440375 0.8124068115828298 0.9148785919930469 0.09
0.8542886433534571 0.8476698881748722 0.9141680018310826 0.8112689319626462 0.9138464881308056 0.095
0.8532406880054676 0.8466831958710722 0.9125658045319295 0.8103272384838734 0.912651420500842 0.1
0.852101606105479 0.8456206041592875 0.9107347219043259 0.8091893588636899 0.9115106741267858 0.105
0.8507574894634924 0.8445833122501645 0.9066147859922179 0.8076983441889665 0.9103699277527296 0.11
0.8493905911835061 0.8432171229064414 0.9052414740215152 0.8063642784273719 0.9089575750991363 0.115
0.8480920378175191 0.842028032181349 0.9029526207370108 0.805383347720317 0.9072192949100983 0.12
0.8468618293655313 0.8408642412589182 0.9011215381094072 0.8043239425566978 0.9057526210005975 0.125
0.8457910923795421 0.8399028487577797 0.8990615701533532 0.8032645373930786 0.9046661958824488 0.13
0.8445381022895546 0.8388149572433335 0.8963149462119478 0.8021658950011771 0.9031995219729481 0.135
0.8434673653035654 0.8378788645448566 0.8940260929274434 0.8010280153809934 0.9022217393666142 0.14
0.8422143752135779 0.8366897738197642 0.8921950102998398 0.7995370007062701 0.9012982780161878 0.145
0.8408019136575919 0.8354500834893488 0.8892195010299839 0.7978105626618536 0.9003204954098539 0.15
0.8395261419296047 0.8342609927642565 0.8871595330739299 0.7966334458133878 0.8989081427562605 0.155
0.838090898735619 0.8329707028285179 0.8844129091325246 0.7955740406497686 0.8969525775435928 0.16
0.8367695637316324 0.8319081111167332 0.8807507438773174 0.7942007376598917 0.8957031886577218 0.165
0.8351520674336484 0.830440722562364 0.8777752346074617 0.7926704857568861 0.8939649084686838 0.17
0.8337851691536622 0.8292516318372717 0.8747997253376059 0.7912579455387272 0.8926611983269053 0.175
0.8327144321676728 0.82823963973081 0.8731975280384527 0.7901200659185436 0.8916834157205714 0.18
0.8315070053536849 0.8272276476243485 0.870222018768597 0.7887860001569489 0.8906513118583301 0.185
0.8301401070736986 0.8260132570965947 0.8674753948271916 0.7872949854822255 0.8894562442283666 0.19
0.8285681740517143 0.8245964681475485 0.8644998855573358 0.7857254963509378 0.8878809278070509 0.195
0.8271101492197289 0.8233820776197945 0.8608377203021287 0.7842737189044966 0.8864142538975501 0.2
0.8256749060257432 0.8222182866973637 0.856946669718471 0.7827042297732089 0.8851648650116791 0.205
0.824102973003759 0.8208520973536406 0.8535133897917143 0.7808208428156636 0.8840241186376229 0.21
0.8228272012757717 0.8197389060365329 0.850766765850309 0.7795652515106333 0.8827204084958444 0.215
0.8212324866157876 0.8182968172848252 0.8477912565804532 0.7781134740641921 0.880927807050899 0.22
0.8199794965258002 0.8171583261650559 0.8455024032959487 0.7770148316722907 0.8794611331413982 0.225
0.8186125982458139 0.8159945352426251 0.8422980086976425 0.7755630542258495 0.8782117442555272 0.23
0.8168811937578312 0.8144006476749481 0.8393224994277867 0.7736404300400219 0.8767450703460264 0.235
0.8155598587538444 0.8131609573445328 0.8372625314717327 0.7723848387349918 0.875332717692433 0.24
0.8136917644378631 0.8114658705662096 0.833829251544976 0.7703052656360355 0.8737574012711173 0.245
0.8122565212438775 0.8102767798411172 0.8301670862897689 0.7687750137330299 0.8724536911293389 0.25
0.8106162433078938 0.8087840914840865 0.827191577019913 0.7670485756886134 0.8709326959639306 0.255
0.8090898735619091 0.8074432019430249 0.8239871824216067 0.7650474770462214 0.8700635558694118 0.26
0.8073584690739264 0.8061023124019633 0.8187228198672465 0.7629679039472652 0.8688141669835406 0.265
0.8057181911379429 0.8046096240449324 0.8157473105973907 0.7612414659028486 0.8672931718181325 0.27
0.8041234764779588 0.8032181348985478 0.812314030670634 0.7597896884564075 0.8655005703731871 0.275
0.8024604169039754 0.8018519455548246 0.8079652094300755 0.7581024876402731 0.8638709326959639 0.28
0.8009568287959904 0.8006375550270708 0.8038452735179675 0.7563760495958566 0.8626758650660004 0.285
0.7991342977560086 0.7989930678540708 0.8004119935912108 0.7545318998665934 0.8608832636210549 0.29
0.7975623647340244 0.7976774781156707 0.7965209430075532 0.7529624107353057 0.8593079471997392 0.295
0.7953981091240461 0.7959570915346861 0.7903410391393911 0.7504904653535275 0.8575696670107013 0.3
0.7934388882560656 0.7942873045590244 0.7857633325703822 0.7482539433414424 0.8559943505893857 0.305
0.7915935755780841 0.7925669179780398 0.7827878233005264 0.7465275052970258 0.8539844641208105 0.31
0.7897254812621027 0.7908718311997166 0.7793545433737697 0.7447225927960449 0.8520288989081427 0.315
0.788290238068117 0.7895562414613166 0.7768368047608148 0.7429569175233461 0.8510511163018089 0.32
0.7866271784941338 0.7880635531042858 0.7736324101625086 0.7408773444243899 0.8499646911836601 0.325
0.7848046474541519 0.7866214643525781 0.7683680476081484 0.7387977713254336 0.8484980172741594 0.33
0.7832782777081673 0.785356474219501 0.7644769970244907 0.7371105705092992 0.8471943071323809 0.335
0.7815696548581843 0.7839143854677934 0.7603570611123827 0.7349525229537786 0.8461078820142321 0.34
0.7799065952842009 0.7824975965187472 0.7564660105287251 0.7331476104527976 0.8446412081047314 0.345
0.7781296275202187 0.7808278095430856 0.7537193865873197 0.7311857490386879 0.8431202129393232 0.35
0.7765121312222348 0.7793351211860547 0.7509727626459144 0.7296947343639645 0.8413276114943777 0.355
0.7746212552682538 0.7776906340130547 0.7468528267338064 0.7280860080043946 0.8390461187462654 0.36
0.773094885522269 0.7763497444719931 0.7436484321355001 0.7265949933296711 0.8374708023249497 0.365
0.7714318259482856 0.7748823559176239 0.7402151522087435 0.7249862669701013 0.8357325221359118 0.37
0.7694270418043058 0.7731619693366392 0.7356374456397345 0.7230244055559916 0.8336683144114292 0.375
0.7671033147283289 0.7710620857157314 0.731288624399176 0.7208271207721887 0.8311695366396871 0.38
0.7648934958423511 0.7693163993320852 0.7248798352025635 0.7185121243035392 0.8291053289152045 0.385
0.7629570566123705 0.7675960127511006 0.7209887846189059 0.7165502628894295 0.8272040849584442 0.39
0.7608383642783916 0.7656985275514852 0.7168688487067979 0.7144706897904732 0.8250312347221468 0.395
0.7590386148764097 0.7641046399838082 0.7132066834515908 0.7123911166915169 0.8236188820685534 0.4
0.7570793940084292 0.762460152810808 0.7084000915541314 0.710193831907714 0.8219892443913304 0.405
0.7552112996924479 0.760815665637808 0.7045090409704738 0.7081142588087578 0.8204139279700147 0.41
0.7536393666704636 0.7593988766887618 0.7015335317006179 0.7063878207643413 0.8190558965723288 0.415
0.7513612028704864 0.7574254920811617 0.6964980544747081 0.7038766381542808 0.817100331359661 0.42
0.7493564187265065 0.7556039062895309 0.692835889219501 0.7016401161421957 0.8154163724265305 0.425
0.7472832896685272 0.753681121287254 0.6894026092927443 0.6997174919563682 0.8131348796784181 0.43
0.7451873789725482 0.7518595354956231 0.6848249027237354 0.6973632582594366 0.8113965994893801 0.435
0.74300034172457 0.7498355512827 0.6811627374685283 0.6953229223887625 0.809006464229453 0.44
0.7405627064585943 0.7476597682538076 0.6763561455710689 0.6928902142352664 0.8065620077136183 0.445
0.7384667957626153 0.7456357840408845 0.6736095216296636 0.6906536922231814 0.804660763756858 0.45
0.736302540152637 0.7435865000252998 0.6704051270313572 0.6886525935807895 0.8022706284969309 0.455
0.7341155029046589 0.7415625158123766 0.6667429617761501 0.6866122577101154 0.7998804932370036 0.46
0.7315639594486844 0.7392096341648535 0.6623941405355916 0.6836302283606686 0.7979249280243359 0.465
0.729399703838706 0.7371856499519304 0.658960860608835 0.6814329435768657 0.7958063990439459 0.47
0.7274404829707256 0.7354905631736073 0.6546120393682765 0.6793533704779094 0.7940137975990005 0.475
0.7247750313247523 0.7332388807367303 0.648203250171664 0.6768814250961313 0.7910804497799989 0.48
0.722200706230778 0.7309871982998533 0.6427100022888533 0.6742917680295064 0.7885273507523494 0.485
0.7200364506207997 0.7291403127055609 0.6376745250629434 0.6720160087891391 0.7865174642837742 0.49
0.7175076888028249 0.7269392298740069 0.6321812771801327 0.669544063407361 0.7839100440002172 0.495
0.7149561453468505 0.7247634468451146 0.6262302586404211 0.667150592482147 0.781139659948938 0.5
0.7126096366328739 0.7226129636188837 0.6221103227283131 0.6646394098720866 0.779021130968548 0.505
0.7100125299008999 0.7202347821686991 0.6175326161593042 0.6621282272620262 0.7763050681731761 0.51
0.707597676272924 0.7178566007185144 0.6147859922178989 0.6598132307933767 0.7737519691455267 0.515
0.7052283859209477 0.715680817689622 0.6106660563057908 0.6575374715530095 0.7712531913737846 0.52
0.7026540608269735 0.7133785356474219 0.6056305790798809 0.6549478144863847 0.768700092346135 0.525
0.7007859665109921 0.7118099478824065 0.601052872510872 0.652985953072275 0.766961812157097 0.53
0.6981205148650188 0.7093558670242373 0.5964751659418631 0.6503178215490858 0.7643000706176327 0.535
0.6953411550290466 0.7070788847846987 0.5891508354314489 0.6474142666562034 0.7616926503340757 0.54
0.692698485021073 0.7048019025451602 0.5831998168917373 0.6445107117633211 0.7594111575859633 0.545
0.6902608497550974 0.7026008197136062 0.5786221103227284 0.6421172408381072 0.7569123798142213 0.55
0.6872536735391275 0.7000708394474523 0.571297779812314 0.639252923173507 0.7537074257156825 0.555
0.6844287504271557 0.6974143601679907 0.5669489585717555 0.6367025033351644 0.7505024716171438 0.56
0.6815582640391844 0.695036178717806 0.5596246280613413 0.6337204739857176 0.7477864088217719 0.565
0.6785966510992141 0.6923290998330213 0.554360265506981 0.6311308169190928 0.744309848443696 0.57
0.6759767627292402 0.6900268177908212 0.5488670176241703 0.6285019226241858 0.7417024281601391 0.575
0.6729468048752705 0.687294439103375 0.5431448844129091 0.62571607941615 0.738334510293878 0.58
0.670509169609295 0.685042756666498 0.5390249485008011 0.623283371262654 0.7358900537780434 0.585
0.6682537874473174 0.6827404746242979 0.5371938658731975 0.6212822726202621 0.7332826334944864 0.59
0.6655427725253446 0.6801345949501594 0.5335317006179904 0.6190849878364593 0.7298603943723179 0.595
0.6626722861373733 0.6775287152760209 0.5282673380636301 0.6163383818567056 0.7268184040415014 0.6
0.6593689486274064 0.6744927389566361 0.522545204852369 0.6132386408224123 0.7232332011516106 0.605
0.6561795193074382 0.6716591610585437 0.5161364156557565 0.6106097465275053 0.7192677494703678 0.61
0.6527394919694726 0.6684966857258513 0.5101853971160448 0.6077454288629052 0.7150306915095878 0.615
0.6497095341155029 0.6657390072357435 0.5046921492332341 0.6049595856548693 0.7116627736433266 0.62
0.6465201047955348 0.6629054293376512 0.49828336003662166 0.602056030761987 0.7080775707534358 0.625
0.6430117325435699 0.6595911551889895 0.4930189974822614 0.5986423919014361 0.7044380466076375 0.63
0.6397767399476022 0.6565804786722663 0.4877546349279011 0.5959742603782469 0.7004182736704873 0.635
0.6365645289896343 0.653418003339574 0.484092469672694 0.5931099427136467 0.6967244282687816 0.64
0.6336712609636633 0.6506603248494661 0.47997253376058596 0.5903240995056109 0.6936824379379651 0.645
0.6302540152636975 0.6473460507008045 0.47562371252002744 0.5873813073844464 0.6896083437449074 0.65
0.6269051144777309 0.644082376157466 0.4715037766079194 0.5843992780349996 0.6857515345754794 0.655
0.6234878687777651 0.6408693012194505 0.4662394140535592 0.5807109785764734 0.6827095442446629 0.66
0.6199111516118009 0.6372767292415119 0.4628061341268025 0.5773365769442047 0.6788527350752349 0.665
0.6162433078938375 0.6340130546981734 0.4554818036163882 0.5739229380836538 0.6748329621380846 0.67
0.6129399703838706 0.630850579365481 0.45090409704737927 0.5710586204190536 0.6709218317127492 0.675
0.6091354368379086 0.6272327075848808 0.4454108491645686 0.5680765910696068 0.6659785974251725 0.68
0.6053309032919467 0.623488336790973 0.44106202792401006 0.5650160872635956 0.6611440056494106 0.685
0.6010935186239891 0.6193138693518191 0.4362554360265507 0.5616809228596092 0.6556575588027596 0.69
0.5966283175760337 0.6149876030966959 0.43053330281528956 0.5580318606293652 0.6500624694442936 0.695
0.5928465656680715 0.6112685321054496 0.42618448157473104 0.5550498312799184 0.6451735564126243 0.7
0.588791434104112 0.6073723624955726 0.42069123369192035 0.5519893274739073 0.6397414308218806 0.705
0.5847818658161522 0.6035773920963416 0.41474021515220877 0.5489288236678961 0.6344179477429518 0.71
0.580293883130197 0.5993523250518646 0.40787365529869535 0.5455544220356274 0.6283882883372264 0.715
0.5758286820822417 0.5950260587967414 0.4021515220874342 0.5423762065447697 0.6221413439078711 0.72
0.5713634810342864 0.5907250923442797 0.39620050354772257 0.53880561877109 0.6164376120375903 0.725
0.5667160268823328 0.5863229266811719 0.3893339436942092 0.5348034214863062 0.6108968439350317 0.73
0.5616812848843832 0.5813894651621717 0.3833829251544976 0.5301734285490073 0.6053017545765658 0.735
0.5565326346964347 0.5763295046298639 0.377431906614786 0.5259358078945303 0.5988918463794883 0.74
0.5513839845084861 0.5714719425188484 0.36964980544747084 0.5210311543592561 0.5934053995328372 0.745
0.5459847363025402 0.5663107827758943 0.3620965896086061 0.516361924193675 0.5869954913357597 0.75
0.5407449595625925 0.5610484238222941 0.3570611123826963 0.5120065918543514 0.5805312618827747 0.755
0.5347533887686524 0.5552294692101402 0.3495078965438315 0.5062387192968689 0.5742299961975121 0.76
0.5292174507347078 0.5498912108485554 0.34218356603341726 0.5014517774464412 0.5676571242327123 0.765
0.5239093290807609 0.5448818499215706 0.3341725795376516 0.49686102173742447 0.5613558585474496 0.77
0.5179633215628203 0.5388604968881243 0.32890821698329137 0.4912108608647885 0.5550002716062795 0.775
0.5119717507688802 0.5328644436573394 0.3229571984435798 0.48552146276387037 0.548590363409202 0.78
0.5062763412689373 0.5272225876638162 0.3167772945754177 0.48034214863062075 0.5421804552121245 0.785
0.49964688461100354 0.5205687395638314 0.3103685053788052 0.4744173271600094 0.5345754793850834 0.79
0.4933591525230664 0.5144208875170774 0.30281528953994047 0.4683747940045515 0.5279482861643762 0.795
0.4869575122451304 0.5078176390224156 0.29823758297093156 0.462606921447069 0.5206692378727796 0.8
0.4789611573072104 0.4995699033547538 0.2925154497596704 0.4553087969865809 0.5117062306480525 0.805
0.47173937806128263 0.49241005920153824 0.2847333485923552 0.4484030448089147 0.504046933565104 0.81
0.46442647226335576 0.4852502150483226 0.2760357061112383 0.44137958094640195 0.496333315226248 0.815
0.45679462353343203 0.47778677326316854 0.2668802929732204 0.43408145648591384 0.48823944809604 0.82
0.4487071420435129 0.4697414360167991 0.25841153582055393 0.4269010437102723 0.47889619207996087 0.825
0.43941223373960586 0.460355209229368 0.2499427786678874 0.4176410578356745 0.4695529360638818 0.83
0.42959334776170405 0.4504882861913677 0.2405584802014191 0.40720395511261087 0.4605899288391548 0.835
0.41988836997380113 0.44067196275869047 0.23186083772030214 0.3973161735854979 0.4511380303112608 0.84
0.4112313475338877 0.4317158326165056 0.22590981918059053 0.3886839833634152 0.44244662936607093 0.845
0.4015491513839845 0.42192480898648993 0.21721217669947357 0.3780114572706584 0.43413547721223317 0.85
0.391502449026085 0.41157718969792034 0.20988784618905929 0.3663580004708467 0.4263132163615623 0.855
0.3810912404601891 0.4011030713960431 0.2000457770656901 0.35486149258416383 0.41740453039274267 0.86
0.3699054562023009 0.3894398623690735 0.1931792172121767 0.34289413795809465 0.4073007767939595 0.865
0.35935755780840645 0.37873804584324244 0.18402380407415886 0.33182923958251587 0.39746862947471345 0.87
0.34648593233853514 0.3655568486565805 0.1739528496223392 0.3189594287059562 0.384594491824651 0.875
0.33229297186467704 0.35088296311288775 0.16411078049897002 0.3049909754374951 0.3700907164973654 0.88
0.31828226449481717 0.33658857460911806 0.1526665140764477 0.2902770148316723 0.35705361507958067 0.885
0.30374757945096253 0.32209178768405605 0.1377889677271687 0.2732480577572 0.3459720788744636 0.89
0.2904203212210958 0.30835399483884024 0.12817578393224993 0.2593580789453033 0.33342386875984575 0.895
0.27622736074723775 0.2937307089004706 0.11787594415197986 0.2433100525778859 0.3217991199956543 0.9
0.25991570793940083 0.2769822395385316 0.10551613641565576 0.2257710115357451 0.30718670215655386 0.905
0.24358127349356418 0.2601072711632849 0.09407186999313344 0.20831044495016873 0.2924113205497311 0.91
0.22594828568174052 0.24222031068157668 0.07873655298695353 0.1895158126029977 0.27638655005703733 0.915
0.2073584690739264 0.22322015888276073 0.06385900663767452 0.1681315231892019 0.261665489706122 0.92
0.19111516118008884 0.2061933916915448 0.05470359349965667 0.15051400769049675 0.24732467814655876 0.925
0.17300375897026996 0.1874968375246673 0.041886015106431675 0.13168013811504356 0.23021348253571622 0.93
0.15623647340243763 0.16953397763497444 0.03593499656672007 0.1126108451698972 0.2166331685588571 0.935
0.13819341610661806 0.15073622425745078 0.024719615472648202 0.09220748646315624 0.20185778695203432 0.94
0.12190454493678095 0.13327936042098873 0.018997482261387044 0.07510005493211959 0.18670215655385952 0.945
0.10527394919694726 0.11546829934726509 0.013046463721675441 0.057992623401082945 0.17073170731707318 0.95
0.08921289440710788 0.09803673531346456 0.009384298466468299 0.042729341599309426 0.15356619045032321 0.955
0.07417701332725823 0.08174366239943329 0.005722133211261158 0.030879698658086794 0.13411918083546093 0.96
0.06135095113338649 0.06777817133026362 0.0032043945983062485 0.021619712783488974 0.11635613015372916 0.965
0.04752249686752477 0.05259828973334008 0.0016021972991531242 0.01259515027858432 0.09587701667662557 0.97
0.03683790864563162 0.04085918129838587 0.00045777065690089265 0.006788040492819588 0.07843989353033842 0.975
0.026745643011732545 0.02970196832464707 0.0 0.002511182610060425 0.060296594057254606 0.98
0.018179747123818202 0.020189242523908312 0.0 0.000784744565643883 0.042261937095985656 0.985
0.01063902494589361 0.011815007842938825 0.0 0.0003531350545397473 0.024879135205605953 0.99
0.003371682423966283 0.0037443707939078075 0.0 0.0 0.008039545874300613 0.995


==> figs/sota.txt <==
overall singulars plurals things stuff IoU
1.0 1.0 1.0 1.0 1.0 0.0
0.9032691650529673 0.8960937104690584 0.968184939345388 0.8637291061759398 0.9580096691835516 0.005
0.8994418498690055 0.8920204422405505 0.9665827420462348 0.8597661461194381 0.9543701450377533 0.01
0.8968903064130311 0.8893386631584274 0.9652094300755322 0.8580004708467394 0.950730620891955 0.015
0.8949538671830505 0.8873652785508273 0.963607232776379 0.8564309817154516 0.9482861643761203 0.02
0.8935414056270646 0.885847290391135 0.9631494621194782 0.8554892882366789 0.9462219566516378 0.025
0.8917416562250826 0.8840257045995041 0.961547264820325 0.8544691203013419 0.9433429300885436 0.03
0.8898735619091013 0.8821788190052118 0.959487296864271 0.8527819194852075 0.9412244011081536 0.035
0.8881877206971182 0.8805596316348733 0.9571984435797666 0.8514086164953307 0.9391058721277636 0.04
0.8865702243991342 0.8789910438698578 0.9551384756237126 0.8501922624185827 0.9369330218914661 0.045
0.8847704749971523 0.8771947578808885 0.953307392996109 0.8491720944832457 0.934053995328372 0.05
0.883403576717166 0.87590446794515 0.9512474250400549 0.8479557404064977 0.9324786789070564 0.055
0.8823556213691764 0.874968375246673 0.9491874570840009 0.8468570980145963 0.9315008963007225 0.06
0.8810798496411892 0.8737792845215807 0.9471274891279469 0.8461115906772345 0.9294910098321473 0.065
0.8798496411892015 0.8727672924151192 0.9439230945296406 0.8450521855136153 0.9280243359226465 0.07
0.8786194327372138 0.8717553003086576 0.9407186999313344 0.8439535431217139 0.9266119832690531 0.075
0.8775031324752249 0.870743308202196 0.9386587319752804 0.8431295613277878 0.925090988103645 0.08
0.876500740403235 0.869756615898396 0.9375143053330282 0.8423448167621439 0.9237872779618664 0.085
0.8754983483312451 0.8688711228052421 0.9354543373769741 0.841363886055089 0.9227551740996252 0.09
0.8744276113452557 0.8679856297120883 0.9327077134355688 0.8402260064349054 0.9217773914932913 0.095
0.8733340927212666 0.866847138592319 0.9320210574502175 0.8394412618692616 0.9202563963278831 0.1
0.8723772639252763 0.8659363456965036 0.9306477454795148 0.8386565173036177 0.9190613286979195 0.105
0.8715799065952842 0.865202651419319 0.9292744335088121 0.8379894844228204 0.9180835460915856 0.11
0.8703724797812963 0.8641653595101958 0.9265278095674068 0.8369693164874833 0.9166168721820849 0.115
0.8693928693473061 0.8634316652330112 0.9233234149691005 0.8360668602369928 0.9155304470639362 0.12
0.8680487527053196 0.862394373323888 0.9192034790569924 0.834693557247116 0.9142267369221576 0.125
0.8669324524433307 0.8614582806254111 0.916456855115587 0.8335164403986502 0.9131946330599163 0.13
0.8659528420093404 0.8606233871375804 0.9141680018310826 0.8324962724633131 0.9122711717094899 0.135
0.8648365417473516 0.8595607954257957 0.9125658045319295 0.8314761045279762 0.9110217828236189 0.14
0.8637202414853627 0.8586753023326418 0.9093614099336232 0.8302205132229459 0.9100983214731925 0.145
0.8623533432053765 0.8576127106208572 0.9052414740215152 0.8289256846896336 0.9086316475636916 0.15
0.8607358469073927 0.8561453220664879 0.9022659647516594 0.8273169583300636 0.9070020098864686 0.155
0.8597790181114022 0.8553863279866417 0.8995193408102541 0.8263360276230087 0.9060785485360422 0.16
0.858503246383415 0.8542225370642109 0.8972304875257496 0.8252766224593895 0.9045032321147265 0.165
0.8576603257774233 0.8534382431817031 0.895857175555047 0.8246880640351566 0.9033081644847629 0.17
0.8564756806014352 0.852350351667257 0.893797207598993 0.8237463705563839 0.9017871693193547 0.175
0.855496070167445 0.8515154581794262 0.8915083543144885 0.8226869653927646 0.9009180292248357 0.18
0.854402551543456 0.8506046652836108 0.888761730373083 0.8216275602291454 0.8997772828507795 0.185
0.8527167103314728 0.8491878763345646 0.884641794460975 0.819940359413011 0.898093323917649 0.19
0.8514409386034856 0.8480999848201184 0.8816662851911192 0.8186062936514165 0.8968982562876854 0.195
0.8499601321335004 0.8467337954763953 0.8791485465781643 0.8172329906615396 0.8952686186104623 0.2
0.8489121767855109 0.8459242017912261 0.8759441519798581 0.8161343482696383 0.8942908360041284 0.205
0.8475680601435244 0.8449122096847644 0.8715953307392996 0.814878756964608 0.8928241620946277 0.21
0.8463150700535369 0.8439761169862875 0.8674753948271916 0.8134269795181668 0.8918463794882938 0.215
0.8452898963435471 0.8430906238931336 0.8651865415426871 0.8124460488111119 0.890759954370145 0.22
0.8442875042715571 0.8422810302079644 0.8624399176012818 0.8113474064192105 0.8898908142756261 0.225
0.8428294794395718 0.8409654404695643 0.8596932936598765 0.8097386800596406 0.888641425389755 0.23
0.8414397995215857 0.8397510499418105 0.8567177843900206 0.8082476653849172 0.887392036503884 0.235
0.8404374074495956 0.8387643576380104 0.8555733577477683 0.8070705485364514 0.8866315389211799 0.24
0.8389338193416107 0.8376005667155796 0.8509956511787594 0.8052656360354704 0.8855451138030311 0.245
0.837498576147625 0.836537975003795 0.8461890592813001 0.8038923330455937 0.8840241186376229 0.25
0.8363139309716369 0.8355006830946718 0.8436713206683452 0.8026759789688457 0.8828833722635667 0.255
0.8350609408816494 0.8343621919749026 0.8413824673838407 0.8015773365769442 0.881416698354066 0.26
0.8335801344116642 0.8331731012498103 0.8372625314717327 0.7999686102173742 0.8801129882122875 0.265
0.8323954892356761 0.8322117087486718 0.8340581368734264 0.7986737816840619 0.8790808843500462 0.27
0.8310741542316893 0.831098517431564 0.8308537422751202 0.7973397159224672 0.8777771742082677 0.275
0.8294566579337055 0.8297070282851794 0.827191577019913 0.7957309895628972 0.8761475365310446 0.28
0.8275430003417246 0.8280372413095178 0.823071641107805 0.7938083653770698 0.8742462925742843 0.285
0.8261533204237385 0.8271011486110408 0.8175783932249943 0.7920819273326533 0.8733228312238579 0.29
0.8246269506777537 0.8256590598593331 0.8152895399404898 0.7907086243427764 0.8715845510348199 0.295
0.8228727645517713 0.8243181703182715 0.8097962920576791 0.7886682884721024 0.870226519637134 0.3
0.8212552682537875 0.8228760815665638 0.8065918974593729 0.7870203248842502 0.8686512032158183 0.305
0.8199339332498007 0.8216869908414715 0.804074158846418 0.7857254963509378 0.8672931718181325 0.31
0.8184303451418157 0.8202702018924253 0.8017853055619135 0.7842344816762143 0.8657721766527242 0.315
0.816698940653833 0.8187016141274098 0.7985809109636073 0.7825865180883622 0.8639252539518714 0.32
0.8146941565098531 0.8168547285331175 0.7951476310368505 0.7809385545005101 0.8614264761801292 0.325
0.8130310969358697 0.8153620401760866 0.7919432364385443 0.7791728792278113 0.8599054810147211 0.33
0.8112769108098873 0.8138693518190558 0.7878233005264362 0.7772110178137016 0.8584388071052202 0.335
0.8097733227019023 0.8126296614886404 0.7839322499427787 0.7756807659106961 0.8569721331957195 0.34
0.8079280100239207 0.8109851743156403 0.7802700846875715 0.7737973789531507 0.8551795317507741 0.345
0.806401640277936 0.809745483985225 0.7761501487754635 0.7723063642784274 0.8536042153294584 0.35
0.8046930174279531 0.8082780954308556 0.7722590981918059 0.7707368751471396 0.8517029713726981 0.355
0.8030299578539697 0.8070637049031018 0.7665369649805448 0.7690104371027231 0.8501276549513824 0.36
0.8013441166419866 0.8055204169407478 0.7635614557106889 0.7675586596562819 0.8481177684828073 0.365
0.7995899305160041 0.803977128978394 0.7598992904554818 0.7657929843835831 0.8463794882937693 0.37
0.7980407791320195 0.8026109396346709 0.7566948958571755 0.7643412069371419 0.8446955293606389 0.375
0.7960815582640391 0.801067651672317 0.7509727626459144 0.7622616338381857 0.8429029279156934 0.38
0.7940312108440597 0.7992460658806861 0.7468528267338064 0.7598289256846896 0.8413819327502852 0.385
0.7921403348900786 0.7977027779183322 0.7418173495078966 0.7576316409008867 0.8399152588407844 0.39
0.7908417815240916 0.7966654860092092 0.7381551842526894 0.7562191006827278 0.8387745124667282 0.395
0.7888597790181114 0.7948186004149168 0.7349507896543832 0.7541787648120537 0.8368732685099679 0.4
0.7869916847021301 0.7931741132419167 0.7310597390707255 0.752020717256533 0.8354065946004672 0.405
0.7851235903861488 0.7914284268582705 0.7280842298008697 0.7500196186141411 0.8337226356673366 0.41
0.783209932794168 0.7896827404746243 0.724650949874113 0.7478615710586204 0.8321473192460209 0.415
0.7816152181341839 0.7880888529069473 0.7230487525749599 0.7464490308404614 0.8303003965451681 0.42
0.7799977218362 0.786570864747255 0.720531013962005 0.7449580161657381 0.8285077951002228 0.425
0.7779929376922201 0.7848757779689318 0.7157244220645457 0.7427999686102174 0.8267151936552773 0.43
0.7761020617382389 0.7832818904012548 0.7111467154955368 0.7406811582829789 0.8251398772339616 0.435
0.7742567490602574 0.7817133026362394 0.7067978942549783 0.7391116691516911 0.8229127057417568 0.44
0.7719558036222804 0.7796387188179932 0.7024490730144197 0.7368751471396061 0.8205225704818295 0.445
0.7695865132703041 0.7775388351970854 0.6976424811169604 0.7344032017578278 0.8182953989896247 0.45
0.7674450392983255 0.77564134999747 0.6932936598764019 0.7323628658871537 0.8160139062415123 0.455
0.7651668754983484 0.7734149673632545 0.6905470359349966 0.7299301577336577 0.8139496985170297 0.46
0.7631620913543684 0.7716439811769468 0.6864271000228885 0.7279290590912658 0.8119398120484546 0.465
0.7613167786763868 0.7699488943986237 0.6832227054245823 0.726163383818567 0.8099842468357868 0.47
0.7589474883244105 0.7678743105803775 0.6781872281986725 0.7240445734913286 0.807268184040415 0.475
0.7572388654744276 0.7664828214339928 0.6736095216296636 0.7221611865337833 0.8058015101309143 0.48
0.7554618977104454 0.7649395334716389 0.6697184710460059 0.7202385623479557 0.8042261937095986 0.485
0.753502676842465 0.7633709457066234 0.6642252231631952 0.7184336498469748 0.8020533434733012 0.49
0.751201731404488 0.7614987603096696 0.6580453192950332 0.7161186533783254 0.7997718507251887 0.495
0.74899191251851 0.7596265749127157 0.6527809567406729 0.7139213685945225 0.7975446792329839 0.5
0.7469415650985306 0.7577290897131003 0.6493476768139163 0.7120772188652593 0.7952088652289641 0.505
0.7446861829365531 0.7557051055001771 0.6449988555733578 0.7101545946794319 0.7924928024335922 0.51
0.7426130538785739 0.7539847189191924 0.6397344930189974 0.7079965471239111 0.7905372372209245 0.515
0.7405399248205946 0.7521631331275616 0.635385671778439 0.705956211253237 0.7884187082405345 0.52
0.738694612142613 0.7505692455598846 0.631265735866331 0.7037981636977164 0.7870063555869412 0.525
0.7366214830846338 0.7485958609522846 0.6282902265964752 0.7019540139684532 0.784616220327014 0.53
0.7340243763526597 0.7461923796994383 0.6239414053559167 0.7003060503806011 0.7807050899016785 0.535
0.7315867410866841 0.7441430956838536 0.6179903868162051 0.6980302911402338 0.7780433483622141 0.54
0.7293541405627064 0.7420938116682689 0.6140993362325475 0.6961469041826885 0.7753272855668423 0.545
0.7268937236587311 0.7398927288367151 0.6092927443350881 0.6939103821706035 0.772556901515563 0.55
0.7242510536507575 0.737590446794515 0.6035706111238269 0.6918700462999293 0.7690803411374871 0.555
0.7218362000227816 0.7353893639629611 0.5992217898832685 0.6895942870595622 0.7664729208539302 0.56
0.7191251851008087 0.7328340838941456 0.5951018539711604 0.6872400533626305 0.7632679667553914 0.565
0.716095227246839 0.7300511056013763 0.5898374914168002 0.6842580240131837 0.7601716551686675 0.57
0.713498120514865 0.7276729241511917 0.5852597848477913 0.6819822647728164 0.757129664837851 0.575
0.7109921403348901 0.7253200425036684 0.5813687342641337 0.6795103193910382 0.7545765658102015 0.58
0.7083722519649163 0.7229165612508223 0.5767910276951247 0.6769598995526956 0.7518605030148297 0.585
0.7058662717849413 0.7206648788139453 0.5719844357976653 0.6746841403123284 0.749035797707643 0.59
0.7030185670349698 0.7181348985477913 0.5662623025864042 0.6723691438436789 0.7454505948177522 0.595
0.7006264950449937 0.7158326165055913 0.563057907988098 0.670368045201287 0.7425172469987507 0.6
0.6976193188290238 0.7132267368314528 0.556420233463035 0.6678568625912266 0.738823401597045 0.605
0.694703269165053 0.7104690583413449 0.5520714122224766 0.6653456799811661 0.735346841218969 0.61
0.6918555644150814 0.7078378788645449 0.5472648203250172 0.6628344973711057 0.7320332446086153 0.615
0.6889850780271102 0.7051560997824217 0.5426871137560082 0.6603233147610453 0.7286653267423543 0.62
0.6858639936211414 0.7020948236603755 0.5390249485008011 0.6577728949227026 0.7247541963170189 0.625
0.6819227702471807 0.6982492536558215 0.5342183566033417 0.6545554422035628 0.7198109620294422 0.63
0.6786194327372138 0.6951120781257906 0.5294117647058824 0.6513379894844228 0.7163887229072736 0.635
0.675293313589247 0.6919749025957598 0.5243762874799726 0.6484344345915405 0.7124775924819382 0.64
0.6720811026312792 0.6888630268683904 0.5202563515678645 0.6458055402966334 0.7084578195447879 0.645
0.6691194896913089 0.6862065475889289 0.5145342183566033 0.6435297810562662 0.7045466891194524 0.65
0.6648821050233512 0.6819814805444517 0.5101853971160448 0.6392921604017893 0.7003096311586724 0.655
0.6615104225993849 0.6788190052117593 0.5049210345616846 0.6361139449109315 0.6966701070128741 0.66
0.6579564870714204 0.6753529322471284 0.5005722133211261 0.6328572549635094 0.6927046553316313 0.665
0.6548354026654516 0.672468754743713 0.49530785076676587 0.6299929372989092 0.6892280949535553 0.67
0.6513270304134867 0.6690532813844052 0.49095902952620735 0.6280703131130817 0.6835243630832745 0.675
0.6478642214375213 0.6658402064463897 0.4852368963149462 0.6251667582201993 0.6792873051224945 0.68
0.644606447203554 0.6627283307190204 0.4806591897459373 0.6223809150121635 0.675376174697159 0.685
0.6412575464175875 0.6593634569650356 0.47745479514763106 0.6201836302283606 0.6704329404095822 0.69
0.6371340699396286 0.6555684865658048 0.4703593499656672 0.616613042454681 0.665544027377913 0.695
0.6335801344116642 0.6521277134038355 0.4657816433966583 0.6136702503335164 0.6611440056494106 0.7
0.6292516231917075 0.6479532459646815 0.4600595101853971 0.6099034764184258 0.6560378075941116 0.705
0.6258799407677412 0.6446895714213429 0.4557106889448386 0.6075884799497764 0.6512032158183497 0.71
0.6219842806697802 0.6410716996407428 0.44930189974822615 0.6041356038609432 0.6466945515780325 0.715
0.6175418612598246 0.6367960329909427 0.4433508812085145 0.6009966255983678 0.6404476071486773 0.72
0.6136234195238638 0.6331275616050195 0.4371709773403525 0.5975829867378168 0.6358303003965452 0.725
0.6087709306299123 0.6284217983099731 0.43099107347219046 0.5945617201600879 0.6284426095931338 0.73
0.603599498803964 0.6233618377776653 0.42481116960402837 0.5905987601035863 0.6215981313487968 0.735
0.5984964118920151 0.6185548752719728 0.4170290684367132 0.5868712234167779 0.6145906893367374 0.74
0.5932338535140677 0.6134190153316804 0.4106202792401007 0.5823981793926077 0.6082351023955674 0.745
0.5887686524661123 0.6090927490765572 0.40489814602883956 0.5783175076512596 0.6032375468520832 0.75
0.5835288757261647 0.6040074887415878 0.3982604715037766 0.5732951424311387 0.5976967787495246 0.755
0.5781751907962183 0.5985174315640338 0.39414053559166856 0.5693714196029193 0.5903634092020208 0.76
0.5722747465542772 0.5929514749784952 0.3852140077821012 0.564074393784823 0.5836275734694986 0.765
0.5661692675703383 0.5868795223397257 0.37880521858548866 0.5585027073687515 0.5767830952251616 0.77
0.5611800888483882 0.5821231594393563 0.37170977340352485 0.5539119516597347 0.571242327122603 0.775
0.5549607016744504 0.5759247077872792 0.3653009842069123 0.5481440791022523 0.564397848878266 0.78
0.5491741656225082 0.570282851793756 0.3582055390249485 0.5419838342619477 0.5591286870552448 0.785
0.54300034172457 0.5641096999443405 0.3520256351567865 0.5360982500196186 0.5525558150904449 0.79
0.5366670463606333 0.5578859484896018 0.34470130464637216 0.5306050380601114 0.5450594817752187 0.795
0.529900899874701 0.5511056013763093 0.33806363012130924 0.5240131837087029 0.5380520397631593 0.8
0.5229069370087709 0.5443252542630167 0.3291371023117418 0.5174605665855764 0.5304470639361182 0.805
0.5155712495728443 0.5370389110964935 0.32135500114442667 0.510515577179628 0.5225704818295399 0.81
0.5081899988609181 0.5297272681273086 0.313344014648661 0.5029427921211646 0.5154543973056657 0.815
0.49994304590500055 0.521302433841016 0.3067063401235981 0.49544848151926546 0.5061654625454941 0.82
0.49103542544708967 0.5122704042908466 0.2989242389562829 0.4874440869496979 0.49600738769080344 0.825
0.4820822417131792 0.5030106765167232 0.29274433508812087 0.4780663893902535 0.4876419142810582 0.83
0.47162546987128373 0.49273895663613826 0.2806134126802472 0.467864710036883 0.4768319843554783 0.835
0.46310513725936897 0.484187623336538 0.2723735408560311 0.4596641293259044 0.46786897713075126 0.84
0.4537191024034628 0.4747760967464454 0.2632181277180133 0.450482617907871 0.4581997935792276 0.845
0.4440596878915594 0.46513687193239894 0.25337605859464407 0.44004551518480733 0.44961703514585255 0.85
0.43405854880965944 0.4549916510651217 0.24467841611352711 0.42925527740720393 0.440708349177033 0.855
0.42360177696776397 0.4442392349339675 0.23689631494621194 0.41744487169426353 0.432125590743658 0.86
0.412598245813874 0.43285432373627486 0.2293430991073472 0.40449658636113944 0.4238144385898202 0.865
0.40038728784599614 0.4205080200374437 0.2183566033417258 0.39099897983206466 0.4133847574555924 0.87
0.38694612142613055 0.40717502403481254 0.20393682764934767 0.3760495958565487 0.40203161497093814 0.875
0.37311766716026884 0.39331073217628904 0.19043259327077133 0.3613356352507259 0.38942908360041284 0.88
0.35760337168242395 0.37739715630218085 0.17853055619134814 0.3444243898611002 0.3758487696235537 0.885
0.3439116072445609 0.36348226483833423 0.16685740444037536 0.3304951738209213 0.3624857406703243 0.89
0.328898507802711 0.34774578758285685 0.15838864728770885 0.3135446912030134 0.3501548155793362 0.895
0.31249572844287504 0.3309467186155948 0.14557106889448387 0.29478929608412463 0.33700907164973654 0.9
0.2951816835630482 0.3131609573445327 0.13252460517280842 0.27454288629051243 0.323754685208322 0.905
0.27695637316323046 0.2942620047563629 0.12039368276493477 0.2541395275837715 0.3085447335542398 0.91
0.2574325093974257 0.2746040580883469 0.10208285648889906 0.2324805775720003 0.2919767505024716 0.915
0.23870600296161293 0.2555027070788848 0.08674753948271915 0.21144942321274426 0.27644087131294476 0.92
0.2195694270418043 0.2358447604108688 0.07232776379034105 0.18931962646158676 0.26144820468249225 0.925
0.20006834491399933 0.21552901887365278 0.060196841382467385 0.16718982971042926 0.24558639795752077 0.93
0.17990659528420094 0.1945807822698983 0.04715037766079194 0.14321588323000864 0.23070237383888315 0.935
0.15858298211641417 0.17193745888782067 0.03776607919432364 0.11806481990112218 0.21467760334618938 0.94
0.13862626722861374 0.15083742346809695 0.0281528953994049 0.09620968374794005 0.1973491227117171 0.945
0.11976307096480238 0.13052168193088093 0.02243076218814374 0.07608098563917445 0.18023792710087458 0.95
0.10112769108098872 0.11053483782826494 0.01602197299153124 0.0569724554657459 0.16225759139551307 0.955
0.0831301970611687 0.09130698780549512 0.009155413138017853 0.04037510790237778 0.14232169047748383 0.96
0.06718305046132816 0.07412842179830997 0.00434882124055848 0.027701483167229066 0.12184257700038024 0.965
0.0524205490374758 0.05791124829226332 0.002746623941405356 0.017539041042140782 0.10071160845238741 0.97
0.03968561339560314 0.0439710570257552 0.0009155413138017853 0.008396766852389548 0.0830028790265631 0.975
0.028408702585715914 0.03152355411627789 0.00022888532845044633 0.0033351644039865025 0.0631212993644413 0.98
0.018931541177810686 0.02102413601173911 0.0 0.0012948285333124069 0.04334836221413439 0.985
0.011504727189884953 0.012776400344077316 0.0 0.0003531350545397473 0.026943342930088543 0.99
0.004009568287959904 0.004452765268430906 0.0 0.0 0.009560541039708837 0.995

